A Lightweight CNN Model for Detecting Respiratory Diseases from Lung Auscultation Sounds using EMD-CWT-based Hybrid Scalogram

Listening to lung sounds through auscultation is vital in examining the respiratory system for abnormalities. Automated analysis of lung auscultation sounds can be beneficial to the health systems in low-resource settings where there is a lack of skilled physicians. In this work, we propose a lightweight convolutional neural network (CNN) architecture to classify respiratory diseases using hybrid scalogram-based features of lung sounds. The hybrid scalogram features utilize the empirical mode decomposition (EMD) and continuous wavelet transform (CWT). The proposed scheme's performance is studied using a patient independent train-validation set from the publicly available ICBHI 2017 lung sound dataset. Employing the proposed framework, weighted accuracy scores of 99.20% for ternary chronic classification and 99.05% for six-class pathological classification are achieved, which outperform well-known and much larger VGG16 in terms of accuracy by 0.52% and 1.77% respectively. The proposed CNN model also outperforms other contemporary lightweight models while being computationally comparable.

==> amsfonts/doc/OFL-FAQ.txt <==
OFL FAQ - Frequently Asked Questions about the SIL Open Font License (OFL)
Version 1.1 - 26 February 2007
(See http://scripts.sil.org/OFL for updates)


1  ABOUT USING AND DISTRIBUTING FONTS LICENSED UNDER THE OFL

1.1  Can I use the fonts in any publication, even embedded in the file?
Yes. You may use them like most other fonts, but unlike some fonts you may include an embedded subset of the fonts in your document. Such use does not require you to include this license or other files (listed in OFL condition 2), nor does it require any type of acknowledgement within the publication. Some mention of the font name within the publication information (such as in a colophon) is usually appreciated. If you wish to include the complete font as a separate file, you should distribute the full font package, including all existing acknowledgements, and comply with the OFL conditions. Of course, referencing or embedding an OFL font in any document does not change the license of the document itself. The requirement for fonts to remain under the OFL does not apply to any document created using the fonts and their derivatives. Similarly, creating any kind of graphic using a font under OFL does not make the resulting artwork subject to the OFL.

1.2  Can I make web pages using these fonts?
Yes! Go ahead! Using CSS (Cascading Style Sheets) is recommended.

1.3  Can I make the fonts available to others from my web site?
Yes, as long as you meet the conditions of the license (do not sell by itself, include the necessary files, rename Modified Versions, do not abuse the Author(s)' name(s) and do not sublicense).

1.4  Can the fonts be included with Free/Libre and Open Source Software collections such as GNU/Linux and BSD distributions?
Yes! Fonts licensed under the OFL can be freely aggregated with software under FLOSS (Free/Libre and Open Source Software) licenses. Since fonts are much more useful aggregated to than merged with existing software, possible incompatibility with existing software licenses is not a problem. You can also repackage the fonts and the accompanying components in a .rpm or .deb package and include them in distro CD/DVDs and online repositories.

1.5  I want to distribute the fonts with my program. Does this mean my program also has to be free and open source software?
No. Only the portions based on the font software are required to be released under the OFL. The intent of the license is to allow aggregation or bundling with software under restricted licensing as well.

1.6  Can I include the fonts on a CD of freeware or commercial fonts?
Yes, as long some other font or software is also on the disk, so the OFL font is not sold by itself.

1.7  Can I sell a software package that includes these fonts?
Yes, you can do this with both the Original Version and a Modified Version. Examples of bundling made possible by the OFL would include: word processors, design and publishing applications, training and educational software, edutainment software, etc.

1.8  Why won't the OFL let me sell the fonts alone?
The intent is to keep people from making money by simply redistributing the fonts. The only people who ought to profit directly from the fonts should be the original authors, and those authors have kindly given up potential direct income to distribute their fonts under the OFL. Please honor and respect their contribution!

1.9  I've come across a font released under the OFL. How can I easily get more information about the Original Version? How can I know where it stands compared to the Original Version or other Modified Versions?
Consult the copyright statement(s) in the license for ways to contact the original authors. Consult the FONTLOG for information on how the font differs from the Original Version, and get in touch with the various contributors via the information in the acknowledgment section. Please consider using the Original Versions of the fonts whenever possible.

1.10  What do you mean in condition 4? Can you provide examples of abusive promotion / endorsement / advertisement vs. normal acknowledgement?
The intent is that the goodwill and reputation of the author(s) should not be used in a way that makes it sound like the original author(s) endorse or approve of a specific Modified Version or software bundle. For example, it would not be right to advertise a word processor by naming the author(s) in a listing of software features, or to promote a Modified Version on a web site by saying "designed by ...". However, it would be appropriate to acknowledge the author(s) if your software package has a list of people who deserve thanks. We realize that this can seem to be a gray area, but the standard used to judge an acknowledgement is that if the acknowledgement benefits the author(s) it is allowed, but if it primarily benefits other parties, or could reflect poorly on the author(s), then it is not.


2  ABOUT MODIFYING OFL LICENSED FONTS

2.1  Can I change the fonts? Are there any limitations to what things I can and cannot change?
You are allowed to change anything, as long as such changes do not violate the terms of the license. In other words, you are not allowed to remove the copyright statement(s) from the font, but you could add additional information into it that covers your contribution.

2.2  I have a font that needs a few extra glyphs - can I take them from an OFL licensed font and copy them into mine?
Yes, but if you distribute that font to others it must be under the OFL, and include the information mentioned in condition 2 of the license.

2.3  Can I charge people for my additional work? In other words, if I add a bunch of special glyphs and/or OpenType/Graphite code, can I sell the enhanced font?
Not by itself. Derivative fonts must be released under the OFL and cannot be sold by themselves. It is permitted, however, to include them in a larger software package (such as text editors, office suites or operating systems), even if the larger package is sold. In that case, you are strongly encouraged, but not required, to also make that derived font easily and freely available outside of the larger package.

2.4  Can I pay someone to enhance the fonts for my use and distribution?
Yes. This is a good way to fund the further development of the fonts. Keep in mind, however, that if the font is distributed to others it must be under the OFL. You won't be able to recover your investment by exclusively selling the font, but you will be making a valuable contribution to the community. Please remember how you have benefitted from the contributions of others.

2.5  I need to make substantial revisions to the font to make it work with my program. It will be a lot of work, and a big investment, and I want to be sure that it can only be distributed with my program. Can I restrict its use?
No. If you redistribute a Modified Version of the font it must be under the OFL. You may not restrict it in any way. This is intended to ensure that all released improvements to the fonts become available to everyone. But you will likely get an edge over competitors by being the first to distribute a bundle with the enhancements. Again, please remember how you have benefitted from the contributions of others.

2.6  Do I have to make any derivative fonts (including source files, build scripts, documentation, etc.) publicly available?
No, but please do share your improvements with others. You may find that you receive more than what you gave in return.

2.7  Why can't I use the Reserved Font Name(s) in my derivative font names? I'd like people to know where the design came from.
The best way to acknowledge the source of the design is to thank the original authors and any other contributors in the files that are distributed with your revised font (although no acknowledgement is required). The FONTLOG is a natural place to do this. Reserved Font Name(s) ensure that the only fonts that have the original names are the unmodified Original Versions. This allows designers to maintain artistic integrity while allowing collaboration to happen. It eliminates potential confusion and name conflicts. When choosing a name be creative and avoid names that reuse almost all the same letters in the same order or sound like the original. Keep in mind that the Copyright Holder(s) can allow a specific trusted partner to use Reserved Font Name(s) through a separate written agreement.

2.8  What do you mean by "primary name as presented to the user"? Are you referring to the font menu name?
Yes, the requirement to change the visible name used to differentiate the font from others applies to the font menu name and other mechanisms to specify a font in a document. It would be fine, for example, to keep a text reference to the original fonts in the description field, in your modified source file or in documentation provided alongside your derivative as long as no one could be confused that your modified source is the original. But you cannot use the Reserved Font Names in any way to identify the font to the user (unless the Copyright Holder(s) allow(s) it through a separate agreement; see section 2.7). Users who install derivatives ("Modified Versions") on their systems should not see any of the original names ("Reserved Font Names") in their font menus, for example. Again, this is to ensure that users are not confused and do not mistake a font for another and so expect features only another derivative or the Original Version can actually offer. Ultimately, creating name conflicts will cause many problems for the users as well as for the designer of both the Original and Modified versions, so please think ahead and find a good name for your own derivative. Font substitution systems like fontconfig, or application-level font fallback configuration within OpenOffice.org or Scribus, will also get very confused if the name of the font they are configured to substitute to actually refers to another physical font on the user's hard drive. It will help everyone if Original Versions and Modified Versions can easily be distinguished from one another and from other derivatives. The substitution mechanism itself is outside the scope of the license. Users can always manually change a font reference in a document or set up some kind of substitution at a higher level but at the lower level the fonts themselves have to respect the Reserved Font Name(s) requirement to prevent ambiguity. If a substitution is currently active the user should be aware of it.

2.9  Am I not allowed to use any part of the Reserved Font Names?
You may not use the words of the font names, but you would be allowed to use parts of words, as long as you do not use any word from the Reserved Font Names entirely. We do not recommend using parts of words because of potential confusion, but it is allowed. For example, if "Foobar" was a Reserved Font Name, you would be allowed to use "Foo" or "bar", although we would not recommend it. Such an unfortunate choice would confuse the users of your fonts as well as make it harder for other designers to contribute.

2.10  So what should I, as an author, identify as Reserved Font Names?
Original authors are encouraged to name their fonts using clear, distinct names, and only declare the unique parts of the name as Reserved Font Names. For example, the author of a font called "Foobar Sans" would declare "Foobar" as a Reserved Font Name, but not "Sans", as that is a common typographical term, and may be a useful word to use in a derivative font name. Reserved Font Names should also be single words. A font called "Flowing River" should have Reserved Font Names "Flowing" and "River", not "Flowing River".

2.11  Do I, as an author, have to identify any Reserved Font Names?
No, but we strongly encourage you to do so. This is to avoid confusion between your work and Modified versions. You may, however, give certain trusted parties the right to use any of your Reserved Font Names through separate written agreements. For example, even if "Foobar" is a RFN, you could write up an agreement to give company "XYZ" the right to distribute a modified version with a name that includes "Foobar". This allows for freedom without confusion.

2.12  Are any names (such as the main font name) reserved by default?
No. That is a change to the license as of version 1.1. If you want any names to be Reserved Font Names, they must be specified after the copyright statement(s).

2.13  What is this FONTLOG thing exactly?
It has three purposes: 1) to provide basic information on the font to users and other developers, 2) to document changes that have been made to the font or accompanying files, either by the original authors or others, and 3) to provide a place to acknowledge the authors and other contributors. Please use it! See below for details on how changes should be noted.

2.14  Am I required to update the FONTLOG?
No, but users, designers and other developers might get very frustrated at you if you don't! People need to know how derivative fonts differ from the original, and how to take advantage of the changes, or build on them.


3  ABOUT THE FONTLOG

The FONTLOG can take a variety of formats, but should include these four sections:

3.1  FONTLOG for <FontFamilyName>
This file provides detailed information on the <FontFamilyName> font software. This information should be distributed along with the <FontFamilyName> fonts and any derivative works.

3.2  Basic Font Information
(Here is where you would describe the purpose and brief specifications for the font project, and where users can find more detailed documentation. It can also include references to how changes can be contributed back to the Original Version. You may also wish to include a short guide to the design, or a reference to such a document.)

3.3  ChangeLog
(This should list both major and minor changes, most recent first. Here are some examples:)

7 February 2007 (Pat Johnson) <NewFontFamilyName> Version 1.3
- Added Greek and Cyrillic glyphs
- Released as "<NewFontFamilyName>"

7 March 2006 (Fred Foobar) <NewFontFamilyName> Version 1.2
- Tweaked contextual behaviours
- Released as "<NewFontFamilyName>"

1 Feb 2005 (Jane Doe) <NewFontFamilyName> Version 1.1
- Improved build script performance and verbosity
- Extended the smart code documentation
- Corrected minor typos in the documentation
- Fixed position of combining inverted breve below (U+032F)
- Added OpenType/Graphite smart code for Armenian
- Added Armenian glyphs (U+0531 -> U+0587) 
- Released as "<NewFontFamilyName>"

1 Jan 2005 (Joe Smith) <FontFamilyName> Version 1.0
- Initial release of font "<FontFamilyName>"

3.4  Acknowledgements
(Here is where contributors can be acknowledged. 

If you make modifications be sure to add your name (N), email (E), web-address (W) and description (D). This list is sorted by last name in alphabetical order.)

N: Jane Doe
E: jane@university.edu
W: http://art.university.edu/projects/fonts
D: Contributor - Armenian glyphs and code

N: Fred Foobar
E: fred@foobar.org
W: http://foobar.org
D: Contributor - misc Graphite fixes

N: Pat Johnson
E: pat@fontstudio.org
W: http://pat.fontstudio.org
D: Designer - Greek & Cyrillic glyphs based on Roman design

N: Tom Parker
E: tom@company.com
W: http://www.company.com/tom/projects/fonts
D: Engineer - original smart font code

N: Joe Smith
E: joe@fontstudio.org
W: http://joe.fontstudio.org
D: Designer - original Roman glyphs

(Original authors can also include information here about their organization.)


4  ABOUT MAKING CONTRIBUTIONS

4.1  Why should I contribute my changes back to the original authors?
It would benefit many people if you contributed back to what you've received. Providing your contributions and improvements to the fonts and other components (data files, source code, build scripts, documentation, etc.) could be a tremendous help and would encourage others to contribute as well and 'give back', which means you will have an opportunity to benefit from other people's contributions as well. Sometimes maintaining your own separate version takes more effort than merging back with the original. Be aware that any contributions, however, must be either your own original creation or work that you own, and you may be asked to affirm that clearly when you contribute.

4.2  I've made some very nice improvements to the font, will you consider adopting them and putting them into future Original Versions?
Most authors would be very happy to receive such contributions. Keep in mind that it is unlikely that they would want to incorporate major changes that would require additional work on their end. Any contributions would likely need to be made for all the fonts in a family and match the overall design and style. Authors are encouraged to include a guide to the design with the fonts. It would also help to have contributions submitted as patches or clearly marked changes (the use of smart source revision control systems like subversion, svk or bzr is a good idea). Examples of useful contributions are bug fixes, additional glyphs, stylistic alternates (and the smart font code to access them) or improved hinting.

4.3  How can I financially support the development of OFL fonts?
It is likely that most authors of OFL fonts would accept financial contributions - contact them for instructions on how to do this. Such contributions would support future development. You can also pay for others to enhance the fonts and contribute the results back to the original authors for inclusion in the Original Version.


5  ABOUT THE LICENSE

5.1  I see that this is version 1.1 of the license. Will there be later changes?
Version 1.1 is the first minor revision of the OFL. We are confident that version 1.1 will meet most needs, but are open to future improvements. Any revisions would be for future font releases, and previously existing licenses would remain in effect. No retroactive changes are possible, although the Copyright Holder(s) can re-release the font under a revised OFL. All versions will be available on our web site: http://scripts.sil.org/OFL.

5.2  Can I use the SIL Open Font License for my own fonts?
Yes! We heartily encourage anyone to use the OFL to distribute their own original fonts. It is a carefully constructed license that allows great freedom along with enough artistic integrity protection for the work of the authors as well as clear rules for other contributors and those who redistribute the fonts. Some additional information about using the OFL is included at the end of this FAQ.

5.3  Does this license restrict the rights of the Copyright Holder(s)?
No. The Copyright Holder(s) still retain(s) all the rights to their creation; they are only releasing a portion of it for use in a specific way. For example, the Copyright Holder(s) may choose to release a 'basic' version of their font under the OFL, but sell a restricted 'enhanced' version. Only the Copyright Holder(s) can do this.

5.4 Is the OFL a contract or a license?
The OFL is a license and not a contract and so does not require you to sign it to have legal validity. By using, modifying and redistributing components under the OFL you indicate that you accept the license.

5.5 How about translating the license and the FAQ into other languages?
SIL certainly recognises the need for people who are not familiar with English to be able to understand the OFL and this FAQ better in their own language. Making the license very clear and readable is a key goal of the OFL.

If you are an experienced translator, you are very welcome to help by translating the OFL and its FAQ so that designers and users in your language community can understand the license better. But only the original English version of the license has legal value and has been approved by the community. Translations do not count as legal substitutes and should only serve as a way to explain the original license. SIL - as the author and steward of the license for the community at large - does not approve any translation of the OFL as legally valid because even small translation ambiguities could be abused and create problems.

We give permission to publish unofficial translations into other languages provided that they comply with the following guidelines:

- put the following disclaimer in both English and the target language stating clearly that the translation is unofficial:

"This is an unofficial translation of the SIL Open Font License into $language. It was not published by SIL International, and does not legally state the distribution terms for fonts that use the OFL. A release under the OFL is only valid when using the original English text.

However, we recognize that this unofficial translation will help users and designers not familiar with English to understand the SIL OFL better and make it easier to use and release font families under this collaborative font design model. We encourage designers who consider releasing their creation under the OFL to read the FAQ in their own language if it is available.
 
Please go to http://scripts.sil.org/OFL for the official version of the license and the accompanying FAQ."

- keep your unofficial translation current and update it at our request if needed, for example if there is any ambiguity which could lead to confusion.  

If you start such a unofficial translation effort of the OFL and its accompanying FAQ please let us know, thank you.


6  ABOUT SIL INTERNATIONAL

6.1  Who is SIL International and what does it do?
SIL International is a worldwide faith-based education and development organization (NGO) that studies, documents, and assists in developing the world's lesser-known languages through literacy, linguistics, translation, and other academic disciplines. SIL makes its services available to all without regard to religious belief, political ideology, gender, race, or ethnic background. SIL's members and volunteers share a Christian commitment.

6.2  What does this have to do with font licensing?
The ability to read, write, type and publish in one's own language is one of the most critical needs for millions of people around the world. This requires fonts that are widely available and support lesser-known languages. SIL develops - and encourages others to develop - a complete stack of writing systems implementation components available under open licenses. This open stack includes input methods, smart fonts, smart rendering libraries and smart applications. There has been a need for a common open license that is specifically applicable to fonts and related software (a crucial component of this stack) so SIL developed the SIL Open Font License with the help of the FLOSS community.

6.3  How can I contact SIL?
Our main web site is: http://www.sil.org/
Our site about complex scripts is: http://scripts.sil.org/
Information about this license (including contact email information) is at: http://scripts.sil.org/OFL


7  ABOUT USING THE OFL FOR YOUR ORIGINAL FONTS

If you want to release your fonts under the OFL, you only need to do the following:

7.1  Put your copyright and reserved font names information in the beginning of the main OFL file.
7.2  Put your copyright and the OFL references in your various font files (such as in the copyright, license and description fields) and in your other components (build scripts, glyph databases, documentation, rendering samples, etc).
7.3  Write an initial FONTLOG for your font and include it in the release package.
7.4  Include the OFL in your release package.
7.5  We also highly recommend you include the relevant practical documentation on the license by putting the OFL-FAQ in your package.
7.6  If you wish, you can use the OFL Graphics on your web page.

That's all. If you have any more questions please get in touch with us.



==> amsfonts/doc/OFL.txt <==
Copyright (c) 1997, 2009, American Mathematical Society (http://www.ams.org).
All Rights Reserved.

"cmb10" is a Reserved Font Name for this Font Software.
"cmbsy10" is a Reserved Font Name for this Font Software.
"cmbsy5" is a Reserved Font Name for this Font Software.
"cmbsy6" is a Reserved Font Name for this Font Software.
"cmbsy7" is a Reserved Font Name for this Font Software.
"cmbsy8" is a Reserved Font Name for this Font Software.
"cmbsy9" is a Reserved Font Name for this Font Software.
"cmbx10" is a Reserved Font Name for this Font Software.
"cmbx12" is a Reserved Font Name for this Font Software.
"cmbx5" is a Reserved Font Name for this Font Software.
"cmbx6" is a Reserved Font Name for this Font Software.
"cmbx7" is a Reserved Font Name for this Font Software.
"cmbx8" is a Reserved Font Name for this Font Software.
"cmbx9" is a Reserved Font Name for this Font Software.
"cmbxsl10" is a Reserved Font Name for this Font Software.
"cmbxti10" is a Reserved Font Name for this Font Software.
"cmcsc10" is a Reserved Font Name for this Font Software.
"cmcsc8" is a Reserved Font Name for this Font Software.
"cmcsc9" is a Reserved Font Name for this Font Software.
"cmdunh10" is a Reserved Font Name for this Font Software.
"cmex10" is a Reserved Font Name for this Font Software.
"cmex7" is a Reserved Font Name for this Font Software.
"cmex8" is a Reserved Font Name for this Font Software.
"cmex9" is a Reserved Font Name for this Font Software.
"cmff10" is a Reserved Font Name for this Font Software.
"cmfi10" is a Reserved Font Name for this Font Software.
"cmfib8" is a Reserved Font Name for this Font Software.
"cminch" is a Reserved Font Name for this Font Software.
"cmitt10" is a Reserved Font Name for this Font Software.
"cmmi10" is a Reserved Font Name for this Font Software.
"cmmi12" is a Reserved Font Name for this Font Software.
"cmmi5" is a Reserved Font Name for this Font Software.
"cmmi6" is a Reserved Font Name for this Font Software.
"cmmi7" is a Reserved Font Name for this Font Software.
"cmmi8" is a Reserved Font Name for this Font Software.
"cmmi9" is a Reserved Font Name for this Font Software.
"cmmib10" is a Reserved Font Name for this Font Software.
"cmmib5" is a Reserved Font Name for this Font Software.
"cmmib6" is a Reserved Font Name for this Font Software.
"cmmib7" is a Reserved Font Name for this Font Software.
"cmmib8" is a Reserved Font Name for this Font Software.
"cmmib9" is a Reserved Font Name for this Font Software.
"cmr10" is a Reserved Font Name for this Font Software.
"cmr12" is a Reserved Font Name for this Font Software.
"cmr17" is a Reserved Font Name for this Font Software.
"cmr5" is a Reserved Font Name for this Font Software.
"cmr6" is a Reserved Font Name for this Font Software.
"cmr7" is a Reserved Font Name for this Font Software.
"cmr8" is a Reserved Font Name for this Font Software.
"cmr9" is a Reserved Font Name for this Font Software.
"cmsl10" is a Reserved Font Name for this Font Software.
"cmsl12" is a Reserved Font Name for this Font Software.
"cmsl8" is a Reserved Font Name for this Font Software.
"cmsl9" is a Reserved Font Name for this Font Software.
"cmsltt10" is a Reserved Font Name for this Font Software.
"cmss10" is a Reserved Font Name for this Font Software.
"cmss12" is a Reserved Font Name for this Font Software.
"cmss17" is a Reserved Font Name for this Font Software.
"cmss8" is a Reserved Font Name for this Font Software.
"cmss9" is a Reserved Font Name for this Font Software.
"cmssbx10" is a Reserved Font Name for this Font Software.
"cmssdc10" is a Reserved Font Name for this Font Software.
"cmssi10" is a Reserved Font Name for this Font Software.
"cmssi12" is a Reserved Font Name for this Font Software.
"cmssi17" is a Reserved Font Name for this Font Software.
"cmssi8" is a Reserved Font Name for this Font Software.
"cmssi9" is a Reserved Font Name for this Font Software.
"cmssq8" is a Reserved Font Name for this Font Software.
"cmssqi8" is a Reserved Font Name for this Font Software.
"cmsy10" is a Reserved Font Name for this Font Software.
"cmsy5" is a Reserved Font Name for this Font Software.
"cmsy6" is a Reserved Font Name for this Font Software.
"cmsy7" is a Reserved Font Name for this Font Software.
"cmsy8" is a Reserved Font Name for this Font Software.
"cmsy9" is a Reserved Font Name for this Font Software.
"cmtcsc10" is a Reserved Font Name for this Font Software.
"cmtex10" is a Reserved Font Name for this Font Software.
"cmtex8" is a Reserved Font Name for this Font Software.
"cmtex9" is a Reserved Font Name for this Font Software.
"cmti10" is a Reserved Font Name for this Font Software.
"cmti12" is a Reserved Font Name for this Font Software.
"cmti7" is a Reserved Font Name for this Font Software.
"cmti8" is a Reserved Font Name for this Font Software.
"cmti9" is a Reserved Font Name for this Font Software.
"cmtt10" is a Reserved Font Name for this Font Software.
"cmtt12" is a Reserved Font Name for this Font Software.
"cmtt8" is a Reserved Font Name for this Font Software.
"cmtt9" is a Reserved Font Name for this Font Software.
"cmu10" is a Reserved Font Name for this Font Software.
"cmvtt10" is a Reserved Font Name for this Font Software.
"euex10" is a Reserved Font Name for this Font Software.
"euex7" is a Reserved Font Name for this Font Software.
"euex8" is a Reserved Font Name for this Font Software.
"euex9" is a Reserved Font Name for this Font Software.
"eufb10" is a Reserved Font Name for this Font Software.
"eufb5" is a Reserved Font Name for this Font Software.
"eufb7" is a Reserved Font Name for this Font Software.
"eufm10" is a Reserved Font Name for this Font Software.
"eufm5" is a Reserved Font Name for this Font Software.
"eufm7" is a Reserved Font Name for this Font Software.
"eurb10" is a Reserved Font Name for this Font Software.
"eurb5" is a Reserved Font Name for this Font Software.
"eurb7" is a Reserved Font Name for this Font Software.
"eurm10" is a Reserved Font Name for this Font Software.
"eurm5" is a Reserved Font Name for this Font Software.
"eurm7" is a Reserved Font Name for this Font Software.
"eusb10" is a Reserved Font Name for this Font Software.
"eusb5" is a Reserved Font Name for this Font Software.
"eusb7" is a Reserved Font Name for this Font Software.
"eusm10" is a Reserved Font Name for this Font Software.
"eusm5" is a Reserved Font Name for this Font Software.
"eusm7" is a Reserved Font Name for this Font Software.
"lasy10" is a Reserved Font Name for this Font Software.
"lasy5" is a Reserved Font Name for this Font Software.
"lasy6" is a Reserved Font Name for this Font Software.
"lasy7" is a Reserved Font Name for this Font Software.
"lasy8" is a Reserved Font Name for this Font Software.
"lasy9" is a Reserved Font Name for this Font Software.
"lasyb10" is a Reserved Font Name for this Font Software.
"lcircle1" is a Reserved Font Name for this Font Software.
"lcirclew" is a Reserved Font Name for this Font Software.
"lcmss8" is a Reserved Font Name for this Font Software.
"lcmssb8" is a Reserved Font Name for this Font Software.
"lcmssi8" is a Reserved Font Name for this Font Software.
"line10" is a Reserved Font Name for this Font Software.
"linew10" is a Reserved Font Name for this Font Software.
"msam10" is a Reserved Font Name for this Font Software.
"msam5" is a Reserved Font Name for this Font Software.
"msam6" is a Reserved Font Name for this Font Software.
"msam7" is a Reserved Font Name for this Font Software.
"msam8" is a Reserved Font Name for this Font Software.
"msam9" is a Reserved Font Name for this Font Software.
"msbm10" is a Reserved Font Name for this Font Software.
"msbm5" is a Reserved Font Name for this Font Software.
"msbm6" is a Reserved Font Name for this Font Software.
"msbm7" is a Reserved Font Name for this Font Software.
"msbm8" is a Reserved Font Name for this Font Software.
"msbm9" is a Reserved Font Name for this Font Software.
"wncyb10" is a Reserved Font Name for this Font Software.
"wncyi10" is a Reserved Font Name for this Font Software.
"wncyr10" is a Reserved Font Name for this Font Software.
"wncysc10" is a Reserved Font Name for this Font Software.
"wncyss10" is a Reserved Font Name for this Font Software.

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL

-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> amsfonts/doc/amsfndoc.cyr <==
%% filename: amsfndoc.cyr
%% version: 2.2c
%% date: 1997/12/15
%%
%% American Mathematical Society
%% Technical Support
%% Publications Technical Group
%% 201 Charles Street
%% Providence, RI 02904
%% USA
%% tel: (401) 455-4080
%%      (800) 321-4267 (USA and Canada only)
%% fax: (401) 331-3842
%% email: tech-support@ams.org
%% 
%% Copyright 1994, 2009 American Mathematical Society.
%% 
%% Unlimited copying and redistribution of this file are permitted as
%% long as this file is not modified.  Modifications, and distribution
%% of modified versions, are permitted, but only if the resulting file
%% is renamed.
%%
%% ====================================================================
\figuretitle{\number\cyrtablefigno} Input conventions for AMS cyrillic

\begingroup

% If using PostScript outlines of AMSFonts from Blue Sky Research and Y&Y,
% then only sizes 5, 7, and 10 are present for AMSFonts. In this case,
% definitions of other sizes are scalings of these three sizes. Although
% wncyr9 would be the `correct' font to use here, use wncyr10 (already
% accessed as \tencyr) to avoid user problems.
\let\ninecyr=\tencyr

\def\cyr{\ninecyr\cyracc}
\ninepoint

\parindent=0pt
\parskip=0pt
\baselineskip=13pt
\lineskip=0pt
\lineskiplimit=0pt

\newbox\BoxA
\newbox\BoxB

\def\TwoUp{\centerline{%
  \valign{##\vfil\cr
    \box\BoxA\cr
    \noalign{\hfil\vrule width\mtrulethickness
        \kern.2em\vrule width\mtrulethickness\enspace\hfil}
    \box\BoxB\cr}}}

\setbox\TestBox=\hbox{\kern.4em\cyr Zh}
\newdimen\cyrwd
\cyrwd=\wd\TestBox
\setbox\TestBox=\hbox{\quad\tt xCdprime}
\newdimen\ttwd
\ttwd=\wd\TestBox
\setbox\TestBox=\hbox{\enskip Shch}
\newdimen\romwd
\romwd=\wd\TestBox

\def\|{\vrule height 9pt depth 4pt width.3pt\enspace\ignorespaces}

\settabs \+\hskip\cyrwd &\hskip\cyrwd
    &\hskip.2em\hskip\ttwd &\hskip\ttwd
    &\hskip.7em\hskip\romwd &\hskip\romwd\cr

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\setbox\BoxA=\vbox{\hsize=.45\hsize
\+Cyrillic   &           &\qquad Input &     &\enspace Translit. \cr
\vskip 2pt
\+{\cyr A}   &{\cyr a}   &\| |A|    & |a|    &\| A    & a    \cr
\+{\cyr B}   &{\cyr b}   &\| |B|    & |b|    &\| B    & b    \cr
\+{\cyr V}   &{\cyr v}   &\| |V|    & |v|    &\| V    & v    \cr
\+{\cyr G}   &{\cyr g}   &\| |G|    & |g|    &\| G    & g    \cr
\+{\cyr D}   &{\cyr d}   &\| |D|    & |d|    &\| D    & d    \cr
\+{\cyr Dj}  &{\cyr dj}  &\| |Dj|   & |dj|   &\| Dj   & dj   \cr
\+{\cyr \'G} &{\cyr \'g} &\| |\'G|  & |\'g|  &\| \'G  & \'g  \cr
\+{\cyr E}   &{\cyr e}   &\| |E|    & |e|    &\| E    & e    \cr
\+{\cyr \"E} &{\cyr \"e} &\| |\"E|  & |\"e|  &\| \"E  & \"e  \cr
\+{\cyr \=E} &{\cyr \=e} &\| |\=E|  & |\=e|  &\| \=E  & \=e  \cr
\+{\cyr Zh}  &{\cyr zh}  &\| |Zh|   & |zh|   &\| Zh   & zh   \cr
\+{\cyr Z}   &{\cyr z}   &\| |Z|    & |z|    &\| Z    & z    \cr
\+{\cyr I}   &{\cyr i}   &\| |I|    & |i|    &\| I    & i    \cr
\+{\cyr \=I} &{\cyr \=\i}&\| |\=I|  & |\=\i| &\| \=I  & \=\i \cr
\+{\cyr \"I} &{\cyr \"\i}&\| |\"I|  & |\"\i| &\| \"I  & \"\i \cr
\+{\cyr J}   &{\cyr j}   &\| |J|    & |j|    &\| J    & j    \cr
\+{\cyr \u I}&{\cyr \u\i}&\| |\u I| & |\u\i| &\| \u I & \u\i \cr
\+{\cyr K}   &{\cyr k}   &\| |K|    & |k|    &\| K    & k    \cr
\+{\cyr L}   &{\cyr l}   &\| |L|    & |l|    &\| L    & l    \cr
\+{\cyr Lj}  &{\cyr lj}  &\| |Lj|   & |lj|   &\| Lj   & lj   \cr
\+{\cyr M}   &{\cyr m}   &\| |M|    & |m|    &\| M    & m    \cr
\+{\cyr N}   &{\cyr n}   &\| |N|    & |n|    &\| N    & n    \cr
\+{\cyr Nj}  &{\cyr nj}  &\| |Nj|   & |nj|   &\| Nj   & nj   \cr
\+{\cyr O}   &{\cyr o}   &\| |O|    & |o|    &\| O    & o    \cr
\+{\cyr P}   &{\cyr p}   &\| |P|    & |p|    &\| P    & p    \cr
}       % end \BoxA

\setbox\BoxB=\vbox{\hsize=.45\hsize
\+Cyrillic   &           &\qquad Input &     &\enspace Translit. \cr
\vskip 2pt
\+{\cyr R}   &{\cyr r}   &\| |R|    & |r|    &\| R    & r    \cr
\+{\cyr S}   &{\cyr s}   &\| |S|    & |s|    &\| S    & s    \cr
\+{\cyr T}   &{\cyr t}   &\| |T|    & |t|    &\| T    & t    \cr
\+{\cyr \'C} &{\cyr \'c} &\| |\'C|  & |\'c|  &\| \'C  & \'c  \cr
\+{\cyr \'K} &{\cyr \'k} &\| |\'K|  & |\'k|  &\| \'K  & \'k  \cr
\+{\cyr U}   &{\cyr u}   &\| |U|    & |u|    &\| U    & u    \cr
\+{\cyr \u U}&{\cyr \u u}&\| |\u U| & |\u u| &\| \u U & \u u \cr
\+{\cyr F}   &{\cyr f}   &\| |F|    & |f|    &\| F    & f    \cr
\+{\cyr Kh}  &{\cyr kh}  &\| |Kh|   & |kh|   &\| Kh   & kh   \cr
\+{\cyr Ts}  &{\cyr ts}  &\| |Ts|   & |ts|   &\| Ts   & ts   \cr
\+{\cyr Ch}  &{\cyr ch}  &\| |Ch|   & |ch|   &\| Ch   & ch   \cr
\+{\cyr \Dzh}&{\cyr \dzh}&\| |\Dzh| & |\dzh| &\| \Dzh & \dzh \cr
\+{\cyr Sh}  &{\cyr sh}  &\| |Sh|   & |sh|   &\| Sh   & sh   \cr
\+{\cyr Shch}&{\cyr shch}&\| |Shch| & |shch| &\| Shch & shch \cr
\+{\cyr \Cdprime}&{\cyr \cdprime}
                         &\| |\Cdprime| & |\cdprime|
                                           &\| \Cdprime & \cdprime \cr
\+{\cyr Y}   &{\cyr y}   &\| |Y|    & |y|    &\| Y    & y    \cr
\+{\cyr \Cprime}&{\cyr \cprime}
                         &\| |\Cprime| & |\cprime|
                                           &\| \Cprime & \cprime \cr
\+{\cyr \`E} &{\cyr \`e} &\| |\`E|  & |\`e|  &\| \`E  & \`e  \cr
\+{\cyr Yu}  &{\cyr yu}  &\| |Yu|   & |yu|   &\| Yu   & yu   \cr
\+{\cyr Ya}  &{\cyr ya}  &\| |Ya|   & |ya|   &\| Ya   & ya   \cr
\+{\cyr \Dz} &{\cyr \dz} &\| |\Dz|  & |\dz|  &\| \Dz  & \dz  \cr
\+{\cyr N0}  &           &\| |N0|   &        &\| N0   &      \cr
\+{\cyr <}   &           &\| |<|    &        &\| <    &      \cr
\+{\cyr >}   &           &\| |>|    &        &\| >    &      \cr
\+{\cyr \cydot}&         &\| |\cydot| &      &\| \cydot &    \cr
}       % end \BoxB

\TwoUp

\endgroup		% end \ninepoint

\vskip.5\baselineskip

\DoHrule

\vskip.5\baselineskip

\endinput


==> amsfonts/doc/amsfndoc.ins <==
%% filename: amsfndoc.ins
%% version: 2.2f
%% date: 2002/01/30
%%
%% American Mathematical Society
%% Technical Support
%% Publications Technical Group
%% 201 Charles Street
%% Providence, RI 02904
%% USA
%% tel: (401) 455-4080
%%      (800) 321-4267 (USA and Canada only)
%% fax: (401) 331-3842
%% email: tech-support@ams.org
%% 
%% Copyright 1994, 2002, 2009 American Mathematical Society.
%% 
%% Unlimited copying and redistribution of this file are permitted as
%% long as this file is not modified.  Modifications, and distribution
%% of modified versions, are permitted, but only if the resulting file
%% is renamed.
%%
%% ====================================================================
%    If these installation instructions are processed by themselves, we
%    will add a bit of extra information \InstName in the appendix titles.
\ifx\undefined\InstName
  \let\InstName\relax \input amsfndoc.def \def\InstName{ for AMSFonts 2.2d}%
\fi

\def\AFUG{{\sl AMSFonts 2.2d User's Guide\/}}

\def\TEXMF{{\tt TEXMF}}

\appendix{A}{Installation Procedures\InstName}

\instsec Introduction

``AMSFonts'' is a collection of fonts that supplement the basic Computer
Modern fonts, for use with the \TeX\ typesetting system. These fonts were
originally intended for use with the \AmSTeX\ or \AmS-\LaTeX\ macro packages,
but they can also be used with plain \TeX{} or \LaTeX, independently of the
AMS formatting packages.

AMSFonts can be used with any full implementation of \TeX.  Many \TeX{}
distributions include the AMSFonts; check the documentation that came
with the \TeX{} distribution you are using.  When a new version of
AMSFonts is released, all distributors are notified, so if your \TeX{}
system is up to date, it is likely that you don't need to do anything at
all.

Most current \TeX{} installations are organized according to the
\TeX{} Directory Structure (TDS)\null.  This is a tree structure whose
root is identified as something like {\tt /usr/local/share/texmf} or
{\tt c:\char`\\sw\char`\\texmf}.  In the following instructions,
we will use the name \TEXMF{} to identify the root directory of a
TDS or similar structure.  (For detailed documentation of the TDS,
see the report at\newline
\null\indent {\tt http://www.ctan.org/tex-archive/tds/standard/tds/}\newline
for a browsable version, or the file {\tt tds.pdf} in the same area if
you prefer a copy formatted for printing.)

When installing a new release of the AMSFonts, you may want to first
back up your old version, if you have existing documents that use it.
Although new releases are intended to be backward compatible, a backup
provides insurance in case something goes wrong.


\instsec Location of AMSFonts files in a TDS tree

Files in the AMSFonts distribution fall into several categories:
\fn{.tfm} (metric) files, macro files for use with \TeX{}, source files,
documentation, and raster image (\fn{.pk}) files.  The following list
shows the files in the current distribution, along with their recommended
locations in a TDS tree.

\medskip
\begingroup
\parskip=0pt
\obeylines\obeyspaces\tt%
TEXMF/
\  fonts/source/
\    ams/
\      README
\      amsfonts.lst
\      cmextra/
\        cmbsy*.mf    \hbox{\rm(5 files)}
\        cmcsc*.mf    \hbox{\rm(2 files)}
\        cmex*.mf     \hbox{\rm(3 files)}
\        cmmib*.mf    \hbox{\rm(5 files)}
\ \null
\      cyrillic/      \phantom{\rm(99 files)}%
\       cyr-alt/
\        cyr*.mf      \hbox{\rm(9 files)\phantom{9}}%
\         README
\        serb*.mf     \hbox{\rm(2 files)\phantom{9}}%
\         wkcy*.vpl    \hbox{\rm(5 files)}
\        wncy*.mf     \hbox{\rm(22 files)}%
\         wlcy*.vpl    \hbox{\rm(5 files)}
\                     \phantom{\rm(99 files)}%
\         wvcy*.vpl    \hbox{\rm(5 files)}
\      euler/         \phantom{\rm(99 files)}%
\       symbols/
\        ebigop.mf    \phantom{\rm(99 files)}%
\         amsy*.mf     \hbox{\rm(2 files)}
\        eubase.mf    \phantom{\rm(99 files)}%
\         *symbols.mf  \hbox{\rm(2 files)}
\        euex*.mf     \hbox{\rm(4 files)\phantom{9}}%
\         msam*.mf     \hbox{\rm(6 files)}
\        eufb*.mf     \hbox{\rm(7 files)\phantom{9}}%
\         msbm*.mf     \hbox{\rm(6 files)}
\        eufm*.mf     \hbox{\rm(7 files)\phantom{9}}%
\         xb*.mf       \hbox{\rm(3 files)}
\        eurb*.mf     \hbox{\rm(7 files)}
\        eurm*.mf     \hbox{\rm(7 files)}
\        eusb*.mf     \hbox{\rm(7 files)}
\        eusm*.mf     \hbox{\rm(7 files)}
\    public/misc/
\      dummy.mf
\  fonts/pk/
\      \<device resolution>/ %
\        \hbox{\rm (not included in bundled collection)}
\  fonts/tfm/
\    ams/
\      cmextra/
\      cyrillic/
\      euler/
\      symbols/
\    public/misc/
\      dummy.tfm
\  tex/latex/amsfonts/
\    amsdtx.cls          %
\             eucal.sty
\    amsfonts.sty        %
\             eufrak.sty
\    amssymb.sty         %
\             euscript.sty
\    cmmib7.sty          %
\             ueu*.fd     \hbox{\rm(8 files)}
\                        %
\             ums*.fd     \hbox{\rm(4 files)}
\  tex/plain/amsfonts/   %
\           doc/ams/amsfonts/
\    amssym.def          %
\             amsfndoc.ps
\    amssym.tex          %
\             amsfonts.bug
\    cyracc.def          %
\             amsfonts.faq
\  source/fonts/amsfonts/%
\           source/latex/amsfonts/
\    amsfndoc.tex        %
\             amsfonts.dtx
\    amsfndoc.def        %
\             amsfonts.fdd
\    amsfndoc.cyr        %
\             amsfonts.ins
\    amsfndoc.fnt        %
\             amssymb.dtx
\    amsfndoc.ins        %
\             cmmib57.dtx
\                        %
\             eufrak.dtx
\                        %
\             euscript.dtx
\endgroup

\medskip
\noindent
The AMSFonts distribution can be retrieved in bundled form from the AMS
web site, e.g., as a \fn{.zip}, \fn{.tar} or \fn{.hqx} file.  In this
form, the files are already arranged according to the TDS structure.
The \fn{.pk} files are not included in the main bundle; they are
bundled separately, by output device resolution or by platform.
To install the main bundle, place the bundled file into a convenient
directory and unpack it using the \TEXMF{} directory as the ``Extract to''
target.  Some examples:

\halign{\quad#\hfil\quad & #\hfil \cr
 WinZip: & Click on ``Extract'' and then in the ``Extract to'' box, enter\cr
         & {\tt\char`\\sw\char`\\texmf}\quad (or whatever {\tt TEXMF} is
           on your system)\cr
 gzip:   & {\tt gzip -dc amstex.tgz \char`\|\ (cd TEXMF; tar xvf -)}\cr
 unzip:  & {\tt unzip amstex2.zip -d TEXMF}\cr
}

\noindent
The bundled file may be deleted after unpacking.

\goodbreak

\instsec Installing the \fn{.pk} files

Many modern \TeX{} installations incorporate a feature called MakeTeXPk
that creates a \fn{.pk} file only when it has actually been requested by
a job.  Check the documentation that came with your system; if MakeTeXPk
is available, you may choose to omit installing any \fn{.pk} files, but
let the system generate them on demand.

Alternatively, if you are using a PostScript output device, you will
probably want to use Postscript (Type~1) outline files rather than
\fn{.pk} files.  Type~1 versions of the AMSFonts are available separately
from the AMS web site,\newline
\null\indent{\tt http://www.ams.org/tex/amsfonts.html}\newline
The fonts in the Type~1 collection do not include all sizes; for details,
see the appropriate section of the \AFUG{} and the documentation that
comes with the collection.

If you do decide you want to install the \fn{.pk} files from the AMS server,
consult the TDS tree shown above to identify the proper location.

The amount of disk space required for installation of the AMSFonts depends on
the resolution of your output device and on which families of fonts you choose
to install. There are five families of fonts, and you may choose to install
any or all of these families.  Also, you may choose to install all
magnifications or only magnifications 100\%, 109.5\% and 120\% (\TeX{}
magsteps 0, $1\over 2$ and 1).  For a more complete description of these
families and magnifications, please see the appropriate sections of the
\AFUG{}.

The following table lists all the families and the disk space required
for their installation. Before you begin the installation, decide which
fonts and which magnifications you will choose, and make sure that
you have enough disk space available.


%%%%%%%%%%%%%%%%%%% this is the table of required disk space
\bigskip

\centerline{\bf Approximate Disk Space Required for AMSFonts
		Installation}
\nobreak
\bigskip
\begingroup
\parindent0pt
\leavevmode\hfil\vbox{\font\eightrm=cmr9
\eightrm
%\def\1#1<{\def\\{\cr}\baselineskip=10pt
%    \vbox{\halign{\hss##\hss\cr#1\crcr}}}
\def\dropentry#1{\smash{\lower.5\baselineskip\hbox{#1}}}
\setbox0\hbox{9}
\def~{\kern\wd0 }
\settabs\+400dpi\ \ &100\% thru 120\%\ \ &\hskip3pc&\hskip3pc
        &\hskip3pc&\hskip3pc&\hskip3pc&\hskip3pc&\cr
\newbox\tablerulebox
\setbox\tablerulebox=\vbox{\+400dpi\ \ &100\% thru 120\%\ \ &\hskip3pc
	&\hskip3pc&\hskip3pc&\hskip3pc&\hskip3pc&\hskip3pc&\cr}
\def\tablerule{\smallskip\hrule width 1\wd\tablerulebox \smallskip}

\baselineskip=10pt
\+&&\hss Extra\hss&\hss Euler\hss&\hss Other\hss&\hss Extra\hss&\hss
                                       \hss&\hss All\hss&\cr
\+&&\hss CM\hss&\hss Fraktur\hss&\hss Euler\hss&\hss Symbols\hss&\hss
                                       Cyrillic\hss&\hss Fonts\hss&\cr

%\+&&\relax\1Extra\\CM<&\relax\1Euler\\Fraktur<&\relax\1Other\\Euler<&
%    \relax\1Extra\\Symbols<&\relax\1Cyrillic<&\relax\1All\\Fonts<&\cr
\tablerule

\baselineskip=11pt
\+\dropentry{118dpi}&100\% thru 120\%\hss&\hss~200K\hss&\hss~150K\hss&\hss
        ~350K\hss&\hss~150K\hss&\hss~250K\hss&\hss 1100K\hss&\cr
\+&all mags\hss&\hss\ 550K\hss&\hss\ 350K\hss&\hss~850K\hss&\hss
        ~450K\hss&\hss~750K\hss&\hss 2950K\hss&\cr
\tablerule

\+\dropentry{180dpi}&100\% thru 120\%\hss&\hss~250K\hss&\hss~150K\hss&\hss
        ~350K\hss&\hss~200K\hss&\hss~300K\hss&\hss 1250K\hss&\cr
\+&all mags\hss&\hss~750K\hss&\hss~450K\hss&\hss~950K\hss&\hss
        ~650K\hss&\hss 1000K\hss&\hss 3800K\hss&\cr
\tablerule
\+\dropentry{240dpi}&100\% thru 120\%\hss&\hss~300K\hss&\hss~150K\hss&\hss
        ~350K\hss&\hss~250K\hss&\hss~400K\hss&\hss 1450K\hss&\cr
\+&all mags\hss&\hss~900K\hss&\hss~500K\hss&\hss 1000K\hss&\hss
        ~800K\hss&\hss 1200K\hss&\hss 4400K\hss&\cr
\tablerule

\+\dropentry{300dpi}&100\% thru 120\%\hss&\hss~350K\hss&\hss~200K\hss&\hss
        ~450K\hss&\hss~350K\hss&\hss~500K\hss&\hss 1850K\hss&\cr
\+&all mags\hss&\hss 1100K\hss&\hss~700K\hss&\hss 1300K\hss&\hss\
        1000K\hss&\hss 1500K\hss&\hss 5600K\hss&\cr
\tablerule

\+\dropentry{400dpi}&100\% thru 120\%\hss&\hss~450K\hss&\hss~250K\hss&\hss
        ~500K\hss&\hss~400K\hss&\hss~550K\hss&\hss 2150K\hss&\cr
\+&all mags\hss&\hss 1450K\hss&\hss~825K\hss&\hss 1625K\hss&\hss
        1250K\hss&\hss 1850K\hss&\hss 7000K\hss&\cr
\tablerule

\+\dropentry{600dpi}&100\% thru 120\%\hss&\hss~650K\hss&\hss~325K\hss&\hss
        ~600K\hss&\hss~500K\hss&\hss~725K\hss&\hss 2800K\hss&\cr
\+&all mags\hss&\hss 2000K\hss&\hss1150K\hss&\hss 2150K\hss&\hss
        1750K\hss&\hss 2650K\hss&\hss 9700K\hss&\cr
\tablerule
}\endgraf
\endgroup
%%%%%%%%%%%%%%%%%%%%%%%%%%% end of table

\instsec What if your \TeX{} system isn't in a TDS tree?

If your \TeX{} system is arranged in some other way, you must consult
the user documentation for guidance.  The hints that follow are just
that---hints.  If your \TeX{} system documentation recommends something
different, you should follow that procedure.

We recommend placing AMSFonts files into distinct subdirectories or
folders, to simplify installation of future versions.

First, determine where \TeX{} will look for its files.  The AMSFonts
collection contains not only fonts, but also support for their use with
plain \TeX{} and \LaTeX.  Look first for files listed in the tree above;
if you find them, you should simply install the new versions in the
same areas.  If you don't find them, some more specific hints follow.

To install plain \TeX{} support files, look on your system for the file
\fn{plain.tex}; the files listed above under {\tt tex/plain/amsfonts/}
should go into (a subarea of) that area.

To install \LaTeX{} support files, look for the file \fn{article.sty};
the files listed above under {\tt tex/latex/amsfonts/} should go into
(a subarea of) that area.

To install the \fn{.tfm} files, look for the file \fn{cmr10.tfm}.

Raster image files may or may not have {\tt pk} in the file extension,
depending on the system.  These files are used by the output device
drivers, not by \TeX{} itself.  Consult the documentation for your
drivers to see where they look for \fn{.pk} files.  In the AMSFonts
distribution, the directories are labeled {\tt \bs amsfonts\bs dpiXXX},
where {\tt XXX} is the resolution of the output device multiplied by
the magnification (for example, for a 300dpi printer, {\tt XXX} would
be {\tt 300} for a font at 100\% or {\tt 360} for a font at 120\%).
Unix users will have to rename the \fn{.pk} files in each directory to
the extension \fn{.XXXpk}, where \filename{XXX} is the number in the
directory \filename{dpiXXX} in which the file is located.  Once all
the files have been renamed, they can be placed all together in the
directory where your drivers will find them.


\instsec Font definition files for \LaTeX{}

{\bf Warning:} If your version of \LaTeXe{} is earlier than December
1996, {\it and} if your operating system and \TeX{} implementation
both refer to filenames in a case-sensitive manner, the \fn{.fd} files
you need are not included in the bundled AMSFonts distribution; you will
need to retrieve them explicitly from the AMS FTP server, at\newline
\null\indent{\tt ftp://ftp.ams.org/pub/tex/amsfonts/latex/obsolete/}\newline
This warning may apply to users of Unix systems; it does not generally
apply to users of Windows or DOS.

A better option, which we recommend strongly, is to update your version
of \LaTeX{}; the case-sensitive \fn{.fd} filenames were made obsolete
with the December 1996 release of \LaTeX{}, so if you are still using an
older version, it is overdue for update.

\instsec Additional note for all users of AMSFonts

The device driver with which you are using these fonts may have a font
table that needs to be updated in order for the driver to recognize
the fonts.  In order to use AMSFonts with any software that uses such
a table, you must enter the names of each of the fonts in the AMSFonts
package and the effective resolutions at which you have them installed.
The file \fn{amsfonts.lst}, which appears at the same level in the TDS
tree as the \fn{README} file, contains a list of all of the font names and
all of the resolutions contained in the distribution. You may have to
alter the format of this file to make it conform to your driver's
needs or to reflect installation of only some of the fonts, but it
provides you with the necessary data. See the documentation for your
device driver to see what format is required. If your device driver
does not depend on such a table, this step is not necessary.

\instsec Note for users of \Textures{} on Macintosh

The AMSFonts distribution for \Textures{} is different from what has
been described above; the fonts are distributed in several different
suitcase files rather than in a TDS tree.  This distribution is
bundled in the file\newline
\null\indent{\tt /pub/macintosh/amsfonts2-2.hqx}\newline
which is available from the AMS FTP server or web site.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\appendix{B}{Using the PostScript (Type 1) AMSFonts}

The AMSFonts were reimplemented in Type 1 outline form jointly by Blue
Sky Research and Y\&Y, and made freely available for general use through
a consortium of scientific publishers.  These Type~1 fonts are not part
of the main AMSFonts distribution, but are available separately from the
AMS web site:\newline
\null\indent{\tt http://www.ams.org/tex/type1-fonts.html}\newline
The web page contains a more detailed history of these fonts than is
given here.

This collection can also be found on CTAN (the Comprehensive \TeX{}
Archive Network), at\newline
\null\indent{\tt http://www.ctan.org/tex-archive/amsfonts/ps-type1/}\newline
The CTAN entry is mirrored directly from the AMS server.

The symbols and fonts of mathematical alphabets in the Type~1 collection
are provided only in sizes 5, 7, and 10 point, with additional sizes
produced by interpolation.  To accommodate this reduced set of sizes, a
``PS AMS fonts'' option is provided with both \LaTeX{} and \AmSTeX; see the
relevant sections of this guide for details.  Papers and monographs
submitted to the AMS for publication are required to use this option.

\Warn Adding the ``PS AMS fonts'' option to an existing file may result
  in changed line and page breaks, owing to the fact that sizes
  6, 8, and 9 are produced by interpolation.
\endx

The Type~1 cyrillic fonts are provided only in 10 point.  The ``PS AMS fonts''
option does not apply to cyrillic at the present time.

Some output device drivers (e.g., {\tt dvips}) require a ``map'' file
to identify Type~1 fonts; for details, see the documentation for your
device driver.

If you are using the Type~1 AMSFonts, you may wish to rename the \fn{.tfm}
files for the intermediate sizes---6, 8, and 9 point for the math fonts
and all sizes but 10 point for the cyrillic---so that \TeX{} won't find
them.  This will insure that the bitmaps aren't used inadvertently, or
created on demand by systems that use the MakeTeXPk facility.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\appendix{C}{For further information}

The AMSFonts collection was implemented and packaged by the Society's
Publications Technical Group.
Questions or suggestions for improvements should be directed to that
group at the following address:
\begingroup
\smallskip
\parskip=0pt
\TextAddr Publications Technical Group
  \AMS{}
  \POBox 6248
  Providence, RI 02940
  \smallskip Phone: 800-321-4AMS (4267)\quad or\quad 401-455-4080
  Internet: {\tt tech-support@ams.org}<
\endgroup

\smallskip

\noindent
Questions or comments concerning \Textures{} can be directed to:
\begingroup
\smallskip\parskip0pt
\TextAddr
  Blue Sky Research
  516 Southeast Morrison
  Portland, OR 97204
  \smallskip
  Phone: 800-622-8398 \quad or \quad 503-222-9571
  Internet: {\tt help@bluesky.com}<

\endgroup

\smallskip

%\noindent
%The \TUG{} is a good source of general information about fonts for use
%with \TeX.  Inquiries can be directed to:
%\begingroup
%\smallskip
%\parskip=0pt
%\TextAddr \TUG{}
%  1850 Union Street, \#1637
%  San Francisco, CA 94123 USA
%  \smallskip Phone: 415-982-8449
%  Internet: {\tt tug@tug.org}<
%\endgroup

\noindent
The Internet newsgroup {\tt comp.text.tex} is an excellent source of
general information about anything related to \TeX, and fonts are no
exception.  The newsgroup and its archives can be accessed at
{\tt http://groups.google.com/}.

The \TeX{} Resources pages at the AMS web site
({\tt http://www.ams.org/tex/}) contain pointers to additional sources
of \TeX{}-related information, including answers to Frequently Asked
Questions (FAQ).

\bye


==> amsfonts/manifest.txt <==
README

afm:
cmb10.afm
cmbsy10.afm
cmbsy5.afm
cmbsy6.afm
cmbsy7.afm
cmbsy8.afm
cmbsy9.afm
cmbx10.afm
cmbx12.afm
cmbx5.afm
cmbx6.afm
cmbx7.afm
cmbx8.afm
cmbx9.afm
cmbxsl10.afm
cmbxti10.afm
cmcsc10.afm
cmcsc8.afm
cmcsc9.afm
cmdunh10.afm
cmex10.afm
cmex7.afm
cmex8.afm
cmex9.afm
cmff10.afm
cmfi10.afm
cmfib8.afm
cminch.afm
cmitt10.afm
cmmi10.afm
cmmi12.afm
cmmi5.afm
cmmi6.afm
cmmi7.afm
cmmi8.afm
cmmi9.afm
cmmib10.afm
cmmib5.afm
cmmib6.afm
cmmib7.afm
cmmib8.afm
cmmib9.afm
cmr10.afm
cmr12.afm
cmr17.afm
cmr5.afm
cmr6.afm
cmr7.afm
cmr8.afm
cmr9.afm
cmsl10.afm
cmsl12.afm
cmsl8.afm
cmsl9.afm
cmsltt10.afm
cmss10.afm
cmss12.afm
cmss17.afm
cmss8.afm
cmss9.afm
cmssbx10.afm
cmssdc10.afm
cmssi10.afm
cmssi12.afm
cmssi17.afm
cmssi8.afm
cmssi9.afm
cmssq8.afm
cmssqi8.afm
cmsy10.afm
cmsy5.afm
cmsy6.afm
cmsy7.afm
cmsy8.afm
cmsy9.afm
cmtcsc10.afm
cmtex10.afm
cmtex8.afm
cmtex9.afm
cmti10.afm
cmti12.afm
cmti7.afm
cmti8.afm
cmti9.afm
cmtt10.afm
cmtt12.afm
cmtt8.afm
cmtt9.afm
cmu10.afm
cmvtt10.afm
euex10.afm
euex7.afm
euex8.afm
euex9.afm
eufb10.afm
eufb5.afm
eufb7.afm
eufm10.afm
eufm5.afm
eufm7.afm
eurb10.afm
eurb5.afm
eurb7.afm
eurm10.afm
eurm5.afm
eurm7.afm
eusb10.afm
eusb5.afm
eusb7.afm
eusm10.afm
eusm5.afm
eusm7.afm
lasy10.afm
lasy5.afm
lasy6.afm
lasy7.afm
lasy8.afm
lasy9.afm
lasyb10.afm
lcircle1.afm
lcirclew.afm
lcmss8.afm
lcmssb8.afm
lcmssi8.afm
line10.afm
linew10.afm
msam10.afm
msam5.afm
msam6.afm
msam7.afm
msam8.afm
msam9.afm
msbm10.afm
msbm5.afm
msbm6.afm
msbm7.afm
msbm8.afm
msbm9.afm
wncyb10.afm
wncyi10.afm
wncyr10.afm
wncysc10.afm
wncyss10.afm

doc:
OFL-FAQ.txt
OFL.txt
amsfndoc.cyr
amsfndoc.def
amsfndoc.fnt
amsfndoc.ins
amsfndoc.pdf
amsfndoc.tex
amsfonts.bug
amsfonts.faq
amsfonts.pdf
amssymb.pdf
cmmib57.pdf
eufrak.pdf
euscript.pdf

map:
cm.map
cmextra.map
cyrillic.map
euler.map
latxfont.map
symbols.map

pfb:
cmb10.pfb
cmb10.pfm
cmbsy10.pfb
cmbsy10.pfm
cmbsy5.pfb
cmbsy5.pfm
cmbsy6.pfb
cmbsy6.pfm
cmbsy7.pfb
cmbsy7.pfm
cmbsy8.pfb
cmbsy8.pfm
cmbsy9.pfb
cmbsy9.pfm
cmbx10.pfb
cmbx10.pfm
cmbx12.pfb
cmbx12.pfm
cmbx5.pfb
cmbx5.pfm
cmbx6.pfb
cmbx6.pfm
cmbx7.pfb
cmbx7.pfm
cmbx8.pfb
cmbx8.pfm
cmbx9.pfb
cmbx9.pfm
cmbxsl10.pfb
cmbxsl10.pfm
cmbxti10.pfb
cmbxti10.pfm
cmcsc10.pfb
cmcsc10.pfm
cmcsc8.pfb
cmcsc8.pfm
cmcsc9.pfb
cmcsc9.pfm
cmdunh10.pfb
cmdunh10.pfm
cmex10.pfb
cmex10.pfm
cmex7.pfb
cmex7.pfm
cmex8.pfb
cmex8.pfm
cmex9.pfb
cmex9.pfm
cmff10.pfb
cmff10.pfm
cmfi10.pfb
cmfi10.pfm
cmfib8.pfb
cmfib8.pfm
cminch.pfb
cminch.pfm
cmitt10.pfb
cmitt10.pfm
cmmi10.pfb
cmmi10.pfm
cmmi12.pfb
cmmi12.pfm
cmmi5.pfb
cmmi5.pfm
cmmi6.pfb
cmmi6.pfm
cmmi7.pfb
cmmi7.pfm
cmmi8.pfb
cmmi8.pfm
cmmi9.pfb
cmmi9.pfm
cmmib10.pfb
cmmib10.pfm
cmmib5.pfb
cmmib5.pfm
cmmib6.pfb
cmmib6.pfm
cmmib7.pfb
cmmib7.pfm
cmmib8.pfb
cmmib8.pfm
cmmib9.pfb
cmmib9.pfm
cmr10.pfb
cmr10.pfm
cmr12.pfb
cmr12.pfm
cmr17.pfb
cmr17.pfm
cmr5.pfb
cmr5.pfm
cmr6.pfb
cmr6.pfm
cmr7.pfb
cmr7.pfm
cmr8.pfb
cmr8.pfm
cmr9.pfb
cmr9.pfm
cmsl10.pfb
cmsl10.pfm
cmsl12.pfb
cmsl12.pfm
cmsl8.pfb
cmsl8.pfm
cmsl9.pfb
cmsl9.pfm
cmsltt10.pfb
cmsltt10.pfm
cmss10.pfb
cmss10.pfm
cmss12.pfb
cmss12.pfm
cmss17.pfb
cmss17.pfm
cmss8.pfb
cmss8.pfm
cmss9.pfb
cmss9.pfm
cmssbx10.pfb
cmssbx10.pfm
cmssdc10.pfb
cmssdc10.pfm
cmssi10.pfb
cmssi10.pfm
cmssi12.pfb
cmssi12.pfm
cmssi17.pfb
cmssi17.pfm
cmssi8.pfb
cmssi8.pfm
cmssi9.pfb
cmssi9.pfm
cmssq8.pfb
cmssq8.pfm
cmssqi8.pfb
cmssqi8.pfm
cmsy10.pfb
cmsy10.pfm
cmsy5.pfb
cmsy5.pfm
cmsy6.pfb
cmsy6.pfm
cmsy7.pfb
cmsy7.pfm
cmsy8.pfb
cmsy8.pfm
cmsy9.pfb
cmsy9.pfm
cmtcsc10.pfb
cmtcsc10.pfm
cmtex10.pfb
cmtex10.pfm
cmtex8.pfb
cmtex8.pfm
cmtex9.pfb
cmtex9.pfm
cmti10.pfb
cmti10.pfm
cmti12.pfb
cmti12.pfm
cmti7.pfb
cmti7.pfm
cmti8.pfb
cmti8.pfm
cmti9.pfb
cmti9.pfm
cmtt10.pfb
cmtt10.pfm
cmtt12.pfb
cmtt12.pfm
cmtt8.pfb
cmtt8.pfm
cmtt9.pfb
cmtt9.pfm
cmu10.pfb
cmu10.pfm
cmvtt10.pfb
cmvtt10.pfm
euex10.pfb
euex10.pfm
euex7.pfb
euex7.pfm
euex8.pfb
euex8.pfm
euex9.pfb
euex9.pfm
eufb10.pfb
eufb10.pfm
eufb5.pfb
eufb5.pfm
eufb7.pfb
eufb7.pfm
eufm10.pfb
eufm10.pfm
eufm5.pfb
eufm5.pfm
eufm7.pfb
eufm7.pfm
eurb10.pfb
eurb10.pfm
eurb5.pfb
eurb5.pfm
eurb7.pfb
eurb7.pfm
eurm10.pfb
eurm10.pfm
eurm5.pfb
eurm5.pfm
eurm7.pfb
eurm7.pfm
eusb10.pfb
eusb10.pfm
eusb5.pfb
eusb5.pfm
eusb7.pfb
eusb7.pfm
eusm10.pfb
eusm10.pfm
eusm5.pfb
eusm5.pfm
eusm7.pfb
eusm7.pfm
lasy10.pfb
lasy10.pfm
lasy5.pfb
lasy5.pfm
lasy6.pfb
lasy6.pfm
lasy7.pfb
lasy7.pfm
lasy8.pfb
lasy8.pfm
lasy9.pfb
lasy9.pfm
lasyb10.pfb
lasyb10.pfm
lcircle1.pfb
lcircle1.pfm
lcirclew.pfb
lcirclew.pfm
lcmss8.pfb
lcmss8.pfm
lcmssb8.pfb
lcmssb8.pfm
lcmssi8.pfb
lcmssi8.pfm
line10.pfb
line10.pfm
linew10.pfb
linew10.pfm
msam10.pfb
msam10.pfm
msam5.pfb
msam5.pfm
msam6.pfb
msam6.pfm
msam7.pfb
msam7.pfm
msam8.pfb
msam8.pfm
msam9.pfb
msam9.pfm
msbm10.pfb
msbm10.pfm
msbm5.pfb
msbm5.pfm
msbm6.pfb
msbm6.pfm
msbm7.pfb
msbm7.pfm
msbm8.pfb
msbm8.pfm
msbm9.pfb
msbm9.pfm
wncyb10.pfb
wncyb10.pfm
wncyi10.pfb
wncyi10.pfm
wncyr10.pfb
wncyr10.pfm
wncysc10.pfb
wncysc10.pfm
wncyss10.pfb
wncyss10.pfm

source:
amsfonts.dtx
amsfonts.ins
amssym.def
amssym.tex
amssymb.dtx
amsya.mf
amsyb.mf
asymbols.mf
bsymbols.mf
cmbsy5.mf
cmbsy6.mf
cmbsy7.mf
cmbsy8.mf
cmbsy9.mf
cmcsc8.mf
cmcsc9.mf
cmex7.mf
cmex8.mf
cmex9.mf
cmmib5.mf
cmmib57.dtx
cmmib6.mf
cmmib7.mf
cmmib8.mf
cmmib9.mf
cyracc.def
cyrcsc.mf
cyrfont.mf
cyrilu.mf
cyrital.mf
cyrmax.mf
cyrpunc.mf
cyrspl.mf
cyrspu.mf
cyrti.mf
dummy.mf
eufrak.dtx
euscript.dtx
msam10.mf
msam5.mf
msam6.mf
msam7.mf
msam8.mf
msam9.mf
msbm10.mf
msbm5.mf
msbm6.mf
msbm7.mf
msbm8.mf
msbm9.mf
serb.mf
serbspu.mf
wncyb10.mf
wncyb5.mf
wncyb6.mf
wncyb7.mf
wncyb8.mf
wncyb9.mf
wncyi10.mf
wncyi5.mf
wncyi6.mf
wncyi7.mf
wncyi8.mf
wncyi9.mf
wncyr10.mf
wncyr5.mf
wncyr6.mf
wncyr7.mf
wncyr8.mf
wncyr9.mf
wncysc10.mf
wncyss10.mf
wncyss8.mf
wncyss9.mf
xbbase.mf
xbbold.mf
xbcaps.mf

tfm:
cmbsy5.tfm
cmbsy6.tfm
cmbsy7.tfm
cmbsy8.tfm
cmbsy9.tfm
cmcsc8.tfm
cmcsc9.tfm
cmex7.tfm
cmex8.tfm
cmex9.tfm
cmmib5.tfm
cmmib6.tfm
cmmib7.tfm
cmmib8.tfm
cmmib9.tfm
dummy.tfm
euex10.tfm
euex7.tfm
euex8.tfm
euex9.tfm
eufb10.tfm
eufb5.tfm
eufb6.tfm
eufb7.tfm
eufb8.tfm
eufb9.tfm
eufm10.tfm
eufm5.tfm
eufm6.tfm
eufm7.tfm
eufm8.tfm
eufm9.tfm
eurb10.tfm
eurb5.tfm
eurb6.tfm
eurb7.tfm
eurb8.tfm
eurb9.tfm
eurm10.tfm
eurm5.tfm
eurm6.tfm
eurm7.tfm
eurm8.tfm
eurm9.tfm
eusb10.tfm
eusb5.tfm
eusb6.tfm
eusb7.tfm
eusb8.tfm
eusb9.tfm
eusm10.tfm
eusm5.tfm
eusm6.tfm
eusm7.tfm
eusm8.tfm
eusm9.tfm
msam10.tfm
msam5.tfm
msam6.tfm
msam7.tfm
msam8.tfm
msam9.tfm
msbm10.tfm
msbm5.tfm
msbm6.tfm
msbm7.tfm
msbm8.tfm
msbm9.tfm
wncyb10.tfm
wncyb5.tfm
wncyb6.tfm
wncyb7.tfm
wncyb8.tfm
wncyb9.tfm
wncyi10.tfm
wncyi5.tfm
wncyi6.tfm
wncyi7.tfm
wncyi8.tfm
wncyi9.tfm
wncyr10.tfm
wncyr5.tfm
wncyr6.tfm
wncyr7.tfm
wncyr8.tfm
wncyr9.tfm
wncysc10.tfm
wncyss10.tfm
wncyss8.tfm
wncyss9.tfm


==> amsmath/ams-external.txt <==
%%% list of external commands used by amsmath (not totally correct)

\!
\"
\(
\*
\,
\-
\.
\/
\:
\;
\=
\Acute
\AmS
\AmSfont
\And
\AtBeginDocument
\Bar
\Big
\Bigg
\Biggr
\Bigr
\Breve
\Check
\DOTS
\DOTSB
\DOTSI
\DOTSX
\Ddot
\DeclareFontEncoding
\DeclareFontShape
\DeclareMathAccent
\DeclareMathDelimiter
\DeclareMathOperator
\DeclareMathSymbol
\DeclareOption
\DeclareRobustCommand
\Dot
\ExecuteOptions
\GenericError
\GenericInfo
\GenericWarning
\Grave
\Hat
\Leftarrow
\Longleftarrow
\Longleftrightarrow
\Longrightarrow
\MessageBreak
\MultiIntegral
\PackageError
\PackageWarning
\PackageWarningNoLine
\PassOptionsToPackage
\Pr
\ProcessOptions
\Relbar
\RequirePackage
\Rightarrow
\Tilde
\Umathaccent
\Umathcar
\Umathchar
\Umathcharnumdef
\Umathcode
\Umathcodenum
\Umathfractiondelsize
\Vec
\Vert
\XeTeXcharclass
\[
\]
\above
\abovedisplayskip
\abovewithdelims
\accentedsymbol
\acute
\addtocounter
\advance
\aftergroup
\allowbreak
\allowdisplaybreaks
\alph
\arabic
\arccos
\arcsin
\arctan
\arg
\array
\arraycolsep
\arraystretch
\atop
\atopwithdelims
\badness<
\bar
\baselineskip
\baselineskip6
\begin
\begingroup
\belowdisplayskip
\bgroup
\big
\bigcap
\bigcup
\bigg
\biggr
\bigodot
\bigoplus
\bigotimes
\bigr
\bigsqcup
\biguplus
\bigvee
\bigwedge
\binom
\bmod
\boldsymbol
\box
\boxed
\breve
\cases
\cdotp
\cdots
\cfrac
\char
\chardef
\check
\cleaders
\colon
\columnwidth
\coprod
\copy
\cos
\cosh
\cot
\coth
\cr
\crcr
\csc
\csname
\csnamen
\csnamethe
\dbinom
\ddddot
\dddot
\ddot
\def
\deg
\delimiter
\delimiterfactor
\delimitershortfall
\det
\dfrac
\dim
\displaybreak
\displayindent
\displaylimits
\displaystyle
\displaywidth
\divide
\do
\dot
\doteq
\dots
\dotsb
\dotsc
\dotsi
\dotsm
\dotso
\dp
\edef
\egroup
\else
\end
\endalign
\endaligned
\endarray
\endcsname
\endgather
\endgroup
\endmathdisplay
\endmatrix
\endmultline
\endsplit
\endsubarray
\eqno
\eqref
\everycr
\everydisplay
\everymath
\exp
\expandafter
\fbox
\fi
\fontchardp
\fontcharht
\fontdimen
\fontencoding
\fontfamily
\frac
\fracwithdelims
\futurelet
\gcd
\gdef
\genfrac
\global
\grave
\halign
\halignto
\hat
\hbox
\hdots
\hdotsfor
\hfil
\hfill
\hfilneg
\hfuzz
\hom
\hookleftarrow
\hookrightarrow
\hrule
\hskip
\ht
\ialign
\idotsint
\if
\ifDOTS
\ifcase
\ifdim
\iff
\iffalse
\iffalse%initialvalue
\ifhbox
\ifinner
\ifm
\ifmacrostarts
\ifmmode
\ifnum
\ifnum`
\ifodd
\iftrue
\ifvmode
\ifx
\ignorespaces
\ignorespacesafterend
\iiiint
\iiint
\iint
\impliedby
\implies
\inf
\injlim
\int
\interdisplaylinepenalty
\intertext
\intop
\joinrel
\jot
\ker
\kern
\l%
\lVert
\label
\lastbox
\lastkern
\lastskip
\lbrace
\ldots
\leavevmode
\left
\leftarrow
\leftmargini
\leftmarginiminus
\leftroot
\leqno
\let
\lg
\lhook
\lim
\liminf
\limits
\lineskip
\lineskiplimit
\linewidth
\llap
\ln
\log
\long
\longleftarrow
\longleftrightarrow
\longmapsto
\longrightarrow
\loop
\lq
\lvert
\mapsto
\mapstochar
\mathaccent
\mathaccentV
\mathalpha
\mathbin
\mathchar
\mathchardef
\mathchoice
\mathclose
\mathcode
\mathdisplay
\mathellipsis
\mathgroup
\mathhexbox
\mathinner
\mathop
\mathopen
\mathord
\mathpalette
\mathpunct
\mathrel
\mathring
\mathsurround
\mathxxx
\mathxxxtest
\mathxxxx
\matrix
\max
\maxdimen
\mbox
\meaning
\medmuskip
\medspace
\min
\minalignsep
\mintagsep
\mkern
\mod
\moveleft
\mskip
\mspace
\multicolumn
\multiply
\multlinegap
\multlinegap10pt
\multlinetaggap
\multlinetaggap10pt
\negmedspace
\negthickspace
\negthinspace
\newbox
\newcommand
\newcount
\newcounter
\newdimen
\newenvironment
\newhelp
\newif
\newmuskip
\newskip
\newtoks
\noalign
\nobreak
\nobreakdash
\nobreakspace
\noexpand
\noindent
\nointerlineskip
\nolimits
\nonscript
\nonumber
\normalbaselines
\normalcolor
\normalfont
\normallineskiplimit
\not
\notag
\nottest
\null
\nulldelimiterspace
\number
\numberwithin
\of
\oint
\ointop
\omit
\openup
\operatorfont
\operatorname
\operatornamewithlimits
\or
\over
\overleftarrow
\overleftrightarrow
\overline
\overrightarrow
\overset
\overwithdelims
\par
\parshape
\penalty
\pmatrix
\pmod
\pod
\postdisplaypenalty
\predisplaypenalty
\prevdepth
\primfrac
\prod
\projlim
\protect
\providecommand
\qopname
\quad
\rVert
\raise
\raisetag
\rangle
\rbrace
\rbrack
\rceil
\ref
\refstepcounter
\relax
\relaxo
\relbar
\renewcommand
\renewenvironment
\repeat
\rfloor
\rgroup
\rhook
\right
\rightarrow
\rlap
\rmoustache
\romannumeral
\root
\rootbox
\rq
\rvert
\scriptfont
\scriptscriptfont
\scriptscriptstyle
\scriptstyle
\sec
\selectfont
\setbox
\setcounter
\shoveleft
\shoveright
\sideset
\sim
\sin
\sinh
\skewchar
\smash
\space
\spaceor
\span
\spbreve
\spcheck
\spdddot
\spddot
\spdot
\sphat
\split
\sptilde
\sqrtsign
\stepcounter
\string
\strut
\strutbox
\subarray
\substack
\sum
\sup
\symoperators
\tabskip
\tag
\taghere
\tan
\tanh
\tbinom
\text
\textellipsis
\textfont
\textstyle
\textup
\tfrac
\the
\theequation
\theparentequation
\thetag
\thickmuskip
\thickmuskip0mu
\thickspace
\thinmuskip
\thinspace
\tilde
\tmspace
\toks
\typeout
\u
\underleftarrow
\underleftrightarrow
\underrightarrow
\underset
\unhbox
\unhcopy
\unpenalty
\unskip
\unvbox
\unvcopy
\uppercase
\uproot
\usefont
\value
\varDelta
\varGamma
\varLambda
\varOmega
\varPhi
\varPi
\varPsi
\varSigma
\varTheta
\varUpsilon
\varXi
\varinjlim
\varliminf
\varlimsup
\varprojlim
\vbox
\vcenter
\vec
\vee
\veqno
\vert
\vrule
\vskip
\vss
\vtop
\wd
\widehat
\widetilde
\xdef
\xleaders
\xleftarrow
\xrightarrow


==> amsmath/ams-internal.txt <==
%%%% list of internal commands used by amsmath (not totally correct)

\@@above
\@@abovewithdelims
\@@atop
\@@atopwithdelims
\@@eqno
\@@italiccorr
\@@leqno
\@@over
\@@overline
\@@overwithdelims
\@@sqrt
\@@undefined
\@@underline
\@M
\@addtoreset
\@amsmath@err
\@arrayboxrestore
\@arrayparboxrestore
\@backslashchar
\@badmath
\@car
\@cdots
\@centering
\@checkend
\@currentlabel
\@currenvir
\@declmathop
\@depth
\@display@init
\@displaytrue
\@eha
\@ehc
\@ehd
\@elt
\@empty
\@emptytoks
\@envbody
\@eqnnum
\@eqnswfalse
\@eqnswtrue
\@eqpen
\@fleqntrue
\@for
\@genfrac
\@getpen
\@gobble
\@gobblefour
\@gobblethree
\@gobbletwo
\@gtempa
\@height
\@iden
\@ifdefinable
\@ifnextchar
\@ifnotempty
\@ifpackageloaded
\@ifpackagewith
\@ifstar
\@ifundefined
\@ignoretrue
\@ldots
\@let@token
\@lign
\@m
\@mathmargin
\@mathmeasure
\@mathstyle
\@namedef
\@ne
\@nil
\@nocnterr
\@nocounterr
\@nx
\@onlypreamble
\@saveprimitive
\@sptoken
\@stpelt
\@tempa
\@tempb
\@tempc
\@tempcnta
\@tempcntb
\@tempd
\@tempdima
\@tempdimb
\@tempdimc
\@temptokena
\@testopt
\@totalleftmargin
\@undefined
\@width
\@xp
\@xp#1
\DN@
\DOTS@
\DOTSCASE@
\FN@
\Invalid@@
\Leftarrowfill@
\Leftrightarrowfill@
\Let@
\Mathstrut@
\Mathstrutbox@
\RIfM@
\Rightarrowfill@
\SK@@label
\SK@equationtrue
\SK@tagform@
\Umathch@
\acc@check
\acc@error
\accentclass@
\add@amp
\add@amps
\addto@envbody
\addto@hook
\align@
\align@preamble
\align@recover
\aligned@a
\alignedat@a
\alignedspace@left
\alignsafe@testopt
\alignsep@
\alignsep@-
\alignsep@<
\alt@tag
\ams@DeclareRobustCommand
\ams@def
\ams@newcommand
\ams@renewcommand
\andhelp@
\arrowfill@
\bBigg@
\begin@stack
\big@size
\bigcap@
\bigcup@
\bigodot@
\bigoplus@
\bigotimes@
\bigsqcup@
\biguplus@
\bigvee@
\bigwedge@
\binrel@
\binrel@@
\black@
\bold@false
\bold@true
\boldsymboldots@
\boxz@
\c@MaxMatrixCols
\c@MaxMatrixColsc
\calc@shift@align
\calc@shift@gather
\check@mathfonts
\checkat@false
\checkat@true
\cl@@ckpt
\classnum@
\cmex@opt
\collect@@body
\collect@body
\column@
\column@plus
\coprod@
\count@
\csname@@
\csnamec@
\csnamecl@
\csnameemdf@
\csnamem@gobble
\csnamemb@
\ctagsplit@false
\ctagsplit@true
\default@tag
\delayed@
\df@label
\df@tag
\dft@tag
\dimen@
\displ@y
\displ@y@
\displaywidth@
\dotsb@
\dotso@
\dotsspace@
\dspbrk@
\dspbrk@context
\dspbrk@lvl
\dt@pfalse
\dt@ptrue
\emdf@L
\emdf@La
\emdf@R
\emdf@Ra
\emdf@U
\emdf@Ua
\endmathdisplay@a
\endmathdisplay@fleqn
\endmultline@math
\env@cases
\env@matrix
\eqnshift@
\every@math@size
\ex@
\ext@arrow
\extra@
\extrap@
\f@series
\f@size
\field@lengths
\fieldlengths@
\finsm@sh
\firstchoice@false
\firstchoice@true
\fracwithdelims@
\frozen@everymath
\gather@
\gather@split
\gdisplaywidth@
\genfrac@choice
\genfrac@rule
\getdsp@pen
\getmathch@
\getmathcode@
\gmeasure@
\gobble@tag
\gtest@false
\gtest@true
\hdots@for
\hexnumber@
\if@display
\if@eqnsw
\if@fleqn
\ifbold@
\ifcheckat@
\ifctagsplit@
\ifdt@p
\iffirstchoice@
\ifgtest@
\ifinalign@
\ifingather@
\ifmeasuring@
\ifshifttag@
\ifst@rred
\iftag@
\iftagsleft@
\iftagsleft@L
\ifxxat@
\ilimits@
\inalign@false
\inalign@true
\incr@eqnum
\inf@bad
\ingather@false
\ingather@true
\insplit@
\intdots@
\intertext@
\intkern@
\ints@a
\ints@b
\ints@c
\invalid@tag
\keybin@
\keybin@test
\label@in@display
\leavevmode@ifvmode
\leftarrowfill@
\leftrightarrowfill@
\leftroot@
\leftroot@mu
\lendmultline@
\lendsplit@
\lineht@
\ltx@label
\m@gobble
\m@ne
\m@th
\m@th$
\macc@a
\macc@adjust
\macc@code
\macc@depth
\macc@group
\macc@kerna
\macc@kernb
\macc@nested
\macc@nested@a
\macc@nucleus
\macc@palette
\macc@set@skewchar
\macc@skewchar
\macc@style
\macc@test
\macc@tmp
\macro@
\macro@@
\make@df@tag
\make@df@tag@@
\make@df@tag@@@
\make@display@tag
\makesm@sh
\maketag@@
\maketag@@@
\math@
\math@bgroup
\math@cr
\math@cr@
\math@cr@@
\math@cr@@@
\math@cr@@@align
\math@cr@@@align@measure
\math@cr@@@aligned
\math@cr@@@alignedat
\math@cr@@@gather
\math@cr@@[
\math@egroup
\mathbin@
\mathch@
\mathdisplay@@pop
\mathdisplay@@push
\mathdisplay@pop
\mathdisplay@push
\mathdisplay@stack
\mathrel@
\mathsm@sh
\matrix@check
\matrix@error
\maxcol@width
\maxcolumn@widths
\maxfields@
\mb@b
\mb@t
\mb@tb
\mdots@
\mdots@@
\meaning@
\meaning@@
\measure@
\measuring@false
\measuring@true
\mmeasure@
\multline@
\multline@indent
\new@ifnextchar
\newmcodes@
\newmcodes@m
\newmcodes@o
\next@
\nextii@
\nextiii@
\nextiv@
\nextix@
\nextv@
\nextvi@
\nextvii@
\nextviii@
\nfss@text
\nmlimits@
\noaccents@
\nogood@displaybreak
\nolimits@
\nomath@env
\nonmatherr@
\not@
\operator@font
\operator@fontlim$
\operator@fontmod
\overarrow@
\p@
\p@equation
\place@tag
\place@tag@gather
\plainroot@
\print@eqnum
\process@envbody
\prod@
\protected@edef
\push@begins
\r@@t
\raise@tag
\relaxnext@
\rendmultline@
\rendsplit@
\reset@equation
\reset@strutbox@
\resetMathstrut@
\restore@hfuzz
\restore@math@cr
\restorealignstate@
\restorecolumn@
\restorecounters@
\rightarrowfill@
\rightdelim@
\row@
\savealignstate@
\savecolumn@
\savecounters@
\savefieldlength@
\saveshift@
\savetaglength@
\select@group
\set@field
\set@gather@field
\set@mathaccent
\setboxz@h
\sf@size
\shdots@for
\shift@tag
\shifttag@false
\shifttag@true
\sixt@@n
\skip@
\slimits@
\split@
\split@al@a
\split@al@tagcheck
\split@aligned
\split@err
\split@tag
\split@warning
\spread@equation
\ssf@size
\st@rredfalse
\st@rredtrue
\start@align
\start@aligned
\start@gather
\start@multline
\std@equal
\std@minus
\striplong@
\strut@
\strut@$
\strutbox@
\sum@
\tag@false
\tag@help
\tag@in@align
\tag@in@display
\tag@in@display@a
\tag@lengths
\tag@shifts
\tag@true
\tag@width
\tagform@
\tagshift@
\tagsleft@false
\tagsleft@true
\tagwidth@
\tdots@
\text@
\textdef@
\thecharacter@
\thedots@
\thr@@
\toks@
\too@wide
\totwidth@
\try@load@fontshape
\tw@
\underarrow@
\uproot@
\use@mathgroup
\varlim@
\varliminf@
\varlimsup@
\wdz@
\x@calc@shift@lc
\x@calc@shift@lf
\x@calc@shift@rc
\x@calc@shift@rf
\x@lcalc@width
\x@rcalc@width
\xatlevel@
\xxat@true
\z@


==> amsmath/changes.txt <==
#########################
# 2020-02-02 Release
#########################

2020-01-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (subsection{Vertical bar symbols}):
	Make \lvert, \rvert, \lVert and \rVert robust to match kernel
	correction (gh/251)

2019-12-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx: docu update for gh/200 no code change.

#########################
# 2019-11-17 Release
#########################

2019-11-16  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (section{Math accents}):
	Added \MakeRobust inside \DeclareMathAccent to match kernel
        change (gh/216)

#########################
# 2019-10-01b Release
#########################

2019-10-11  David Carlisle  <David.Carlisle@latex-project.org>

	* build.lua: package amsmath-2018-12-01.sty (only ctan build script no source changes)

#########################
# 2019-10-01 Release
#########################

2019-02-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (section{Mods, continued fractions, etc.}):
	Command \overunderset added

#########################
# 2018-12-01 Release
#########################

2018-10-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx
	Don't drop \frozen@everymath
	Start LR-mode for \thinspace and friends if necessary (github/49)
	Start LR-mode for \bigl and friends if necessary (github/49)
	Start LR-mode for \smash if necessary (github/49)

#########################
# 2018-04-01 Release
#########################

2017-09-02  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: ensure that overfull alignments give warnings in more cases
	https://tex.stackexchange.com/questions/141287/addmargin-enumerate-and-align-miss-an-overfull-hbox

	* amsmath.dtx: move the nulldelimiterspace correction for closing
	delimiters in \genfrac for extended TeXs to the line before
	\nulldelimiterspace is locally set to 0pt.

2017-04-14  David Carlisle  <latex-bugs@latex-project.org>

	* amscd.dtx: typo fix in ProvidesPackage line.

2016-11-05 David Carlisle  <latex-bugs@latex-project.org>

        * alignedleftspace[yes|no|yesifneg] package options
	* New genfrac implementation for XeTeX and LuaTeX
	* Delete obsolete install.txt file.

2016-06-28  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: Add space to prevent runaway argument error with \dots \left...

2016-05-26  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: ignore spaces at start of \intertext

2016-03-10  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: Preserve box0 in \resetMathstrut@

2016-03-08  David Carlisle  <latex-bugs@latex-project.org>

	* amsopn.dtx: In xetex, and luatex, add version of \newmcodes@
	that works even if - has a \Umathcode definition.

2016-03-03  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: missing %

2016-02-20  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: update to support \Umathchardef and \long macros in \dots.

2013-01-14 amsmath.dtx 2.14

    * amsmath.sty 2.14
      -- Minimal changes to make amsmath compatible with stix.sty.

2000-07-18 amsmath.dtx 2.13
    -- After the numbering patches in 2.11, \notag failed in certain
       circumstances: introduce some more auxiliary functions to sort
       things out, and redefine \nonumber.

2000-06-29 amstext.dtx 2.01
    -- Use \f@size instead of \tf@size because they are not
       necessarily the same and the former is better for putting a few
       words into a display.

2000-06-06 amsmath.dtx 2.12
    -- Fix transposed lines in 2.11 patch.

2000-06-02 amsmath.dtx 2.11

    * amsmath.sty 2.11
      -- Prevent "Arithmetic overflow" error by guarding against
         divide-by-zero in \x@calc@shift@lc (align environment).

    * amsdtx.dtx
      -- Moved to the amscls distribution.

2000-05-25 amsmath.dtx 2.10
    -- Clear up error message for \allowdisplaybreaks[0].
    -- Make mathdisplay re-entrant by introducing mathdisplay@stack,
       to clear up numbering problems in unusual circumstances such as
       \[ \] nested inside minipage inside equation.

2000-04-21 amsmath.dtx 2.09
    -- Ensure good catcodes for " etc.

2000-03-16 amsmath.dtx 2.08
    -- Fixed erroneous tag placement on split with fleqn/tbtags options.

2000-03-15 amsmath.dtx 2.07
    -- Add \reset@strutbox@ to deal with the following bug: After
       $...\mbox{\Huge $...$}...$, line spacing is wrong in a
       following "gather" or other environment that uses \strut@.
    -- Patch to fix bug with intlimits option: too much space in the
       middle of \iint.
    -- Overhaul math accents again to fix a couple of bugs reported by
       Thimm.

2000-03-10 amsmath.dtx 2.06
    -- Change \MathAccent to \mathaccentV so \DeclareMathAccent won't
       give an error when redefining an accent.

2000-01-06 amsmath.dtx 2.05
    -- Fixed incorrect placement of fleqn/reqno equation numbers
       inside indented lists (displaywidth < columnwidth). Changed the
       multline/fleqn/leqno indent to match mathmargin when possible
       instead of always just using multlinetaggap.



==> amsmath/diffs-m.txt <==
diffs-m.txt [1999/12/15] American Mathematical Society

This is a synopsis of the principal differences between various versions
of the amsmath package and its companion packages.

A synopsis of changes in the "AMS-LaTeX" distribution is included at the
end of this file. See also diffs-c.txt in the amslatex/classes area.

Those upgrading from version 1.2 to version 2.0 will probably be
interested in the question:

  After I upgrade will anything fail in my pre-existing documents?

Certain of the bug fixes have the potential to affect the output of
existing documents in the following ways:

---Vertical spacing for some displayed equations will change because
"abovedisplayshortskip" is now applied when possible.

---Incorrect horizontal spacing for certain math constructs will change,
e.g., for \iint\nolimits or a subscript on a double-accented letter.

---The default subscript placement in displayed formulas for \varinjlim,
\varprojlim, \varliminf, \varlimsup is now below rather than to the
side. To get the old behavior, add \nolimits---e.g.,
\varliminf\nolimits_{...}.

---Ellipsis dots in text (\ldots or \dots) will now behave the same as
in standard LaTeX; the surrounding space may therefore change.

During regression testing we found some errors cropping up in documents
from incorrect usage that had not been caught with version 1.2. Although
these errors are relatively rare, documents containing such usage will
need to be corrected before they will run properly with version 2.0:

---Use of two mutually exclusive display structures for the same
display. In this example the outer \[ \] are redundant:

      \[
      \begin{align*}
      ...
      \end{align*}
      \]

---Inadequate argument markup for math accents:

      \hat \mathcal{C}

This should have been written with braces surrounding the argument of
the \hat command: \hat{\mathcal{C}}.

For documents where error messages crop up after the upgrade, there are
various possible approaches, including:

(a) Change instances of incorrect usage (if applicable).

(b) Put a copy of amsmath.sty version 1.2 into the home directory of the
document. Then it should continue to work the same as before.

(c) Use the snapshot package in combination with a shell script to
arrange that version 1.2 of amsmath is found instead of 2.0 when
processing the document. See ftp://ftp.ams.org/pub/tex/snapshot.*. This
approach requires a certain amount of technical knowledge.

(d) Downgrade to version 1.2 again.

========================================================================
Changes in amsmath 2.0 [November 1999]

---The AMS-LaTeX User's Guide (amsldoc.tex) has been turned into the
   AMSmath User's Guide by moving the amsthm documentation into a
   separate file (amsthdoc.tex) in the amslatex/classes area.

---Restored normal use of "shortskip" spacing in single equations.

[!! NOTE: This means that page breaks may change in existing documents.]

---Restored normal use of available shrink around binary operators in
   single equations.

---Fixed poor subscript placement for double-accented letters. Math
accent handling was reworked in the process in such a way that the
capitalized forms of the math accent commands are no longer necessary.
\hat{\hat{X}} will do proper alignment of the second accent. \Hat et
cetera are retained for compabitility reasons. (Thanks to Javier Bezos
for donating some code from his accents package.)

[!! NOTE: Improper math accent use will now produce wrong output.]

Suppose that we have \boldH defined in the preamble as
\newcommand{\boldH}{\mathbf{H}}. Then the following examples illustrate
recommended usage.

     \hat{\mathbf{H}}    OK
     \hat{\boldH}        OK
     \hat\boldH          Works OK, but deprecated by the LaTeX book
     \hat\mathbf{H}      Not OK! Output will be incorrect.

Since the output will be wrong, amsmath gives an error message when the
last variant is detected.

---The following kinds of mixed structures worked by happenstance with
   amsmath 1.2, although they should have produced an error message.
   With amsmath 2.0 they will produce an error or warning message.

   [!! NOTE: Potential error messages]

    % Outer \[ \] is redundant

    \[
    \begin{align*}
     ...
    \end{align*}
    \]

    % Outer \begin{equation*} ... \end{equation*} is redundant

    \begin{equation*}\begin{alignat*}{2}
    ...
    \end{alignat*}
    \end{equation*}

    % No printed material is allowed between \begin{equation} and
    % \begin{split}:

    \begin{equation*}\left \{
    \begin{split}
     ...
    \end{split}\right .
    \end{equation*}

---diff12.tex is replaced by diffs-m.txt and diffs-c.txt, with the
   latter moving to the amslatex/classes area.

---Added an "?" option which gives some information about the available
   documentation.

---The amsmath definitions for matrix, pmatrix, and cases are
   incompatible with the plain-TeX syntax for \pmatrix, \matrix, and
   \cases, which are used occasionally by some authors in LaTeX
   documents. In version 2.0 the error messages resulting from the
   plain-TeX syntax have been made more intelligible.

---If you need the boldsymbol facilities of the amsbsy package, use of
   the "bm" (boldmath) package is recommended instead for new documents.
   The amsbsy package is retained for compatibility with existing
   documents. If you have a recent version of LaTeX (1998 or newer) you
   already have the bm package; otherwise you may need to get it from
   CTAN. (It is not an AMS package.)

---\iint\nolimits: Fixed poor placement of subscript (also \iiint,
\idotsint, etc).

---\varinjlim, \varprojlim, \varliminf, \varlimsup: Default to
\displaylimits instead of nolimits.

---Fixed alignedat so that it doesn't take the first token of its
   contents and try to interpret it as a number.

---Leave text version of \dots and \ldots unchanged.

---Changed \numberwithin so it no longer assumes previous definition of
   \thesomething contained no prefixes.

---\mathbf{\Gamma}: Leave cap Greek letters alone instead of converting
   them from variable (fam 7) to fixed (fam 0). \mathbf{\gamma} still
   fails---but that's a math font problem.

---\mathindent is aliased to \@mathmargin so that when the fleqn option
   is used, users can reset it as the LaTeX book advertises.

---With the showkeys package: Corrected loss of marginal notes when
labels occurred inside an align environment.

---Carried over some tweaks (\bmod, \right/leftarrowfill) from the 1996
   version of plain.tex.

---Adjusted spacing of overarrow@ and underarrow@ to allow more room for
   larger cmsy arrowheads.

---Corrected spurious "overfull \hbox" warnings for \xrightarrow.

---Corrected poor spacing for \xleftarrow.

---Removed the \leavevmode in \smash which caused trouble for some
   applications (e.g., the crop package) that expected the original
   LaTeX definition.

---Changed \def to \newcommand/\newenvironment where appropriate.

---Use \sqrtsign instead of \@@sqrt (but include a backward
   compatibility hack for the latter).

---Left brace in \env{cases} environment would fail to work in
   certain circumstances: Fix by using \lbrace instead of \{.

---Use \ignorespacesafterend where applicable instead of
   \global\@ignoretrue.

---Protected commands in the definition of \theequation were
   incorrectly expanded by the subequations environment when copying
   the definition to \theparentequation: Fix by using \protected@edef.

---Spurious extra space following punctuation at that end of a display:
   In \math@cr, \math@cr@@, etc, use \iffalse{\fi instead of simply { to
   keep an unwanted mathord atom from being added at the end of the
   current math list; added \endmultline@math to work around a similar
   sort of problem specific to the `multline' environment.

---Various wrong results or no effect for \displaybreak inside "align",
   "alignat", etc. Resetting \dspbrk@level in the \everycr of
   \@display@init cleared most of these up.

---Changed \displaybreak to issue an error message if enclosed in boxing
   environment that will keep it from having any effect.

---Turned off \displaybreak during the measuring phase of multline.

---Fixed some numbering problems with multline and multline* and error
   for use of \tag.

---Use \@gtempa instead of \@tempa where assigned globally (standard
   save stack precaution).

---Save and restore \column@ to keep aligned from screwing up the column
   counting of a parent align environment. Made \column@ assignments
   uniformly global, except in a couple of places where the risk of side
   effects seemed too great.

---Error recovery for misspelled '\end{multline}' was not very helpful.
   Improve \collect@body along lines suggested by Hellström.

---Fixed up certain number placement problems with align

---Add \alignsafe@testopt to work around a LaTeX bug: when a nested
   alignment environment that takes an optional argument has an empty
   first cell (i.e., begins with an &) LaTeX's optional argument
   scanning screws up the alignment state.

---Add `mathdisplay' environment (internal use) to correct several
   problems of \[ \] and the `equation' environment arising from the
   previous implementation as a degenerate case of `gather'.

---It is possible now to use \eeq as an abbreviation for \end{equation}
(one of the consequences of the preceding change). But still not \eal
for \end{align} or certain other display structures.

---Reorganize `split' internal calling sequence to go along with the use
   of `mathdisplay' in \[ \] and `equation'.

---Suppression of LaTeX error messages during measuring phase made
   primitive TeX errors harder to understand; stop suppressing. (As a
   result, users will sometimes get redundant error messages now.)
   Remove obsolete Sb, Sp environments again.

---The file amsintx.dtx was removed from the distribution pending
   further development.

---Remove the \ifinany@ switch, use \spread@equation instead to achieve
   the same ends.

---Remove unbracefonts@ function, no longer needed after changes in
   math accent handling.

---Got rid of the special trap for '^x that had been carried over from
AMS-TeX.

---Made \overline, \doteq, \longrightarrow, etc, robust.

---Changed \relbar to use \std@minus---otherwise \underleftrightarrow
works poorly in a \DeclareMathOperator definition.

---Use \new@ifnextchar in matrix, pmatrix, cases so that \\<newline>[x]
doesn't trigger an error.

---Bug fix for nested use of \label inside minipage inside equation.

---Add minalignsep after every second column in aligned, for consistency
with align.

========================================================================
Changes in amsmath 1.2 [January 1995]

---Name change; relation to the "amsfonts" package

In version 1.1 of AMS-LaTeX, the name of this package was "amstex". The
new name is "amsmath". The amstex package automatically invoked the
amsfonts package as well; the amsmath package does not.

---Adapted for LaTeX2e

Old method of invocation:

  \documentstyle[amstex]{article}% LaTeX 2.09

New method of invocation:

  \documentclass{article}
  \usepackage{amsmath}

---Handling of options intlim, nosumlim, nonamelm, righttag, ctagsplt

Old usage:

  \documentstyle[amstex,righttag,intlim]

New usage:

  \usepackage[reqno,intlimits]{amsmath}

Several option names were changed (mainly, they are no longer restricted
to eight characters):

  intlim   -> intlimits
  nosumlim -> nosumlimits
  nonamelm -> nonamelimits
  righttag -> reqno         [for consistency with "leqno"]
  ctagsplt -> centertags

---Character @ is no longer used as a special command prefix

Certain commands in the amstex pkg started with "@" instead of "\". This
special usage has been discontinued, except for the amscd package, and
then only within the CD environment. Practically speaking, this means
primarily that it is no longer necessary to use doubled @@ to get a
single printed @ character (e.g., in e-mail addresses).

---The @, and @! micro-spacing commands are no longer provided

As a consequence of the @ character change, "@," and "@!" are no longer
recognized spacing commands. An \mspace command is provided that can be
used instead; see the AMSmath User's Guide.

---Extensible arrow commands @>>> and @<<<

The commands @>>> and @<<< are no longer available [except in the CD
environment of the amscd package]; alternative commands \xleftarrow and
\xrightarrow are provided by the amsmath package. The sub and
superscripts are given through an optional resp. mandatory argument, for
example

  X\xleftarrow{b}Y                  % superscript "b" only
  X\xrightarrow[\alpha]{\beta}Y     % sub alpha, sup beta

---The command \bold has been superseded by the command \mathbf, as the
latter is now the standard name provided by LaTeX for this purpose.

---The commands \newsymbol, \frak, \Bbb are no longer available because
the amsfonts package is not loaded by amsmath. In any case those
commands now have new names---\frak -> \mathfrak, \Bbb -> \mathbb, etc.
See the amsfonts documentation for further details.

---The amsmath package provides \lvert and \rvert to use for vert-bar
symbols when they act as delimiters (compare \langle, \rangle for
angle-bracket delimiters). Commands \lVert and \rVert are likewise
provided instead of \| for paired-delimiter use of the double-vert
symbol. Use of | and \| for paired delimiters can lead to incorrect
spacing in rare cases. Further discussion is found in the AMS-LaTeX
user's guide (amsldoc.tex).

---The ~ command is now left unchanged by amsmath; the change
that makes it remove a redundant preceding or following space character
is now done only by AMS documentclasses (in version 1.1 this was done by
the amstex package).

---The following rarely used commands are removed to the amsxtra
package: \accentedsymbol, \sphat, \spcheck, \sptilde, \spdot, \spddot,
\spdddot, \spbreve, \@))), \@(((.

---The six generalized fraction commands \over, \overwithdelims, \atop,
\atopwithdelims, \above, \abovewithdelims are deprecated and produce
warning messages. Their functionality can be obtained through \frac,
\binom, and \genfrac instead. See amsldoc.tex and technote.tex for
further details.

---The \fracwithdelims command is gone, as \genfrac provides
equivalent functionality (and a little more).

---The optional argument of \frac that allowed changing the thickness of
the fraction line is gone. That functionality is now provided only
through \genfrac: the need to change the line thickness is so rare in
practice that it seems better not to burden the ubiquitous \frac command
with the somewhat time-consuming look-ahead process required for an
optional argument. I.e., this change will contribute in a small way to
making your documents run faster.

---The commands \lcfrac and \rcfrac for left or right alignment of
continued fraction numerators are gone; they are replaced by an optional
argument of the \cfrac command.

---A new command \DeclareMathOperator is provided for defining new
operator names:

\DeclareMathOperator{\Tr}{Tr}
\DeclareMathOperator*{\xlim}{x-lim}

The * form makes the operator name produce limit-style sub and
superscripts, like \max or \lim. This is now the preferred method,
instead of using the old command \operatorname (which is, however,
retained for now). The command \operatornamewithlimits has been renamed
\operatorname*. These commands now can also be obtained through a
separate package amsopn, so it's not necessary to load the entire
amsmath package just to get that feature.

---Environments "Sb", "Sp" retired.

The environments Sb and Sp for multiline subscripts have been replaced
by a single command \substack, used as follows:

\sum_{\substack{first line\\second line}}

This command can be used equally well in a subscript or superscript, and
provides better vertical positioning (as compared to Sb, Sp) if a
multiline subscript is placed on the side, as perhaps for an integral.
There is also a slightly generalized alternative, an environment
subarray that allows you to specify either centering or left alignment
for the contents:

\sum_{\begin{subarray}{l}first line\\second line\end{subarray}}

---New command \nobreakdash

A command \nobreakdash is provided to suppress the possibility of a
linebreak after the following hyphen or dash. For example, if you write
"$p$\nobreakdash-adic" then a linebreak will never be taken between the
hyphen and the "adic".

---The placement of equation numbers has been substantially improved for
align, gather, and split. Numbers will now never overlap on top of the
equation body (as far as we can ascertain), and they are much less
likely to be shifted up or down unnecessarily when there is actually
adequate space to leave the number in the normal place. In a few
remaining cases, an equation number will be shifted unnecessarily
because technical complications make accurate measurement of the
available room too difficult; for those cases a \raisetag command is
provided that allows you to manually adjust the vertical position of the
equation number.

---The [xx]align[at] family of environments has been thoroughly revised:
now the xalignat environment is gone, as its function has been merged
into the align environment (it's no longer necessary to specify how many
side-by-side structures, as was required for xalignat, because align
automatically handles any number of them). Similarly, the xxalignat
environment has been replaced by an environment flalign that doesn't
require you to specify how many side-by-side structures will be needed.
Certain numbering problems (presence of an equation number when it
should be absent, or vice versa) have also been cleared up.

(Thanks to David M. Jones for his substantial [volunteer] work behind
this change and the preceding one.)

---The alignedat environment was changed to take two arguments rather
than one: a mandatory argument (as formerly) specifying the number of
align structures, and a new optional one specifying the placement of the
environment (parallel to the optional argument of aligned). However,
aligned is simpler to use, allowing any number of aligned structures
automatically, and therefore the use of alignedat is deprecated.

---The seldom-used command \oldnos is gone; if you need it, you should
consult the LaTeX documentation on using fonts (e.g., fntguide.tex) to
find out how to construct an equivalent command.

---A new subequations environment causes all numbered equation
environments within its scope to be numbered (4.9a) (4.9b) (4.9c) etc.,
if the preceding numbered equation was 4.8. A \label command immediately
after \begin{subequations} will produce a \ref of the parent number
`4.9', not `4.9a'. The counters used by the subequations environment are
parentequation and equation and standard uses of \addtocounter,
\setcounter, etc., are possible with those counter names.

---The amsmath package (unlike amstex) respects the setting provided by
the documentclass for putting equation numbers on the right or the left.
[Technical note: a documentclass that has leqno as the default should
explicitly pass that option to the amsmath package with
\PassOptionsToPackage in order for it to be effective.]

---The fleqn option for left-aligned instead of centered equations is
now supported (thanks to David M. Jones).

************************************************************************
The remainder of this file discusses some changes that do not directly
pertain to the amsmath package but to the parent distribution known as
"AMS-LaTeX".

========================================================================
Changes in AMS-LaTeX 2.0

---The AMS-LaTeX User's Guide (amsldoc.tex) is split up into amsldoc.tex
and amsthdoc.tex, with the latter moving into the "classes" area.

---The file amslatex.faq was split into amsmath.faq and amsclass.faq.

---The file amslatex.bug was done away with; most of the information was
merged into diffs-m.txt, diffs-c.txt, amsmath.faq, and amsclass.faq.

========================================================================
Changes in AMS-LaTeX 1.2

---Adapted for LaTeX2e

AMS-LaTeX 1.0 and 1.1 were designed to work with LaTeX 2.09, which
became obsolete in 1994 with the appearance of "LaTeX2e". AMS-LaTeX 1.2
has been extensively adapted to take advantage of various features of
LaTeX2e. It is no longer a separate TeX format---i.e., it does not need
to be invoked by a separate "amslatex" command.

---LaTeX 2.09 font commands (\bf, \it, etc)

Pre-existing documents will for the most part continue to work fine
without requiring any changes. However, depending on the installation
options used for your copy of AMS-LaTeX 1.1 you may need to update the
options list of the \documentstyle command by adding newlfont, for
example:

  \documentstyle[newlfont]{amsart}

---The packages amsfonts, amssymb were moved to the AMSFonts
distribution. They used to be included in the AMS-LaTeX distribution for
pragmatic reasons but their natural home is with the AMSFonts
distribution.

---Package amstex renamed to amsmath

The amstex package has been renamed amsmath. The old name `amstex' came
from the fact that version 1.0 was a more or less straight port into
LaTeX of selected portions from the macro package AmS-TeX written by
Michael Spivak, but the historical origins of the package are likely of
less interest to the general usership---especially looking to the
future---than a straightforward declaration in the name `amsmath' of the
sort of features that are provided.

Another important reason for the name change was to make possible some
progress that would be out of the question (because of the impact on
existing documents) if the name `amstex' were retained. For example,
unlike amstex, amsmath doesn't automatically load the amsfonts package,
as that package was moved out to the AMSFonts distribution as described
above. If this change were not accompanied by a name change, many
existing documents would have to be updated by hand (adding
\usepackage{amsfonts}) in order to run without error. A frozen version
of amstex.sty is provided for processing pre-existing documents; it
won't have active maintainence henceforth except for bug fixes. For new
documents, authors should use the amsmath package.

Therefore, "\usepackage{amstex}" is incorrect usage---do not rely on the
1994 edition of `The LaTeX Companion' in this respect (unless you obtain
the errata for Chapter 8).

---New documentclass amsproc

A new documentclass amsproc was added for collections of articles, such as
the proceedings of a conference.


==> amsmath/manifest.txt <==
README.txt
amsbsy.dtx
amsbsy.ins
amsbsy.pdf
amscd.dtx
amscd.ins
amscd.pdf
amsgen.dtx
amsgen.ins
amsgen.pdf
amsldoc.pdf
amsldoc.tex
amsmath.dtx
amsmath.ins
amsmath.pdf
amsopn.dtx
amsopn.ins
amsopn.pdf
amstex.sty
amstext.dtx
amstext.ins
amstext.pdf
amsxtra.dtx
amsxtra.ins
amsxtra.pdf
diffs-m.txt
subeqn.pdf
subeqn.tex
technote.pdf
technote.tex
testmath.pdf
testmath.tex


==> graphics/changes.txt <==
This file lists changes to the LaTeX2e files in reverse chronological order.
It is provided for convenience only.  It therefore makes no claims to
completeness or accuracy and it contains some references to files that
are not part of the distribution.
=======================================================================

#########################
# 2020-02-02 Release
#########################

2019-11-30  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: proteced definitions gh/208
	* graphicx.dtx: proteced definitions gh/208

2019-11-23  David Carlisle  <David.Carlisle@latex-project.org>

	* color.dtx: Made commands robust gh/208


#########################
# 2019-10-01 PL 2 Release
#########################

2019-11-03  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: add additional trial with known
	extensions if supplied filename has a . but the file is not found
	(gh/204)

2019-10-08  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: fallback definitions of \set@curr@file etc added

#########################
# 2019-10-01 Release
#########################

2019-07-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* graphics.dtx (subsection{Graphics Inclusion}):
	Support UTF-8 and space in graphic files.

#########################

2017-06-25 Joseph Wright <latex-bugs@latex-project.org>

        * New decodearray key, adopted from older pdftex.def

2017-05-31  David Carlisle, Joseph Wright <latex-bugs@latex-project.org>

	* graphics.dtx: Generalize bounding box reader for use in other formats than EPS
	* graphicsx.dtx: Additional options, moved from pdftex.def


2017-04-14  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: modify \Gscale@box for math mode usage
	https://github.com/latex3/graphics-def/issues/6

2017-03-17  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: add \leavevmode to \includegraphics
	so that \everypar is cleared. (The \leavevmode in \Gin@setfile is
	too late for this use, but has been left for compatibility.)

2016-12-23  David Carlisle  <latex-bugs@latex-project.org>

	* grfguide.tex: fix the a.ps example file to match the Bounding box
	change from 2014 (Rolf Niepraschk)

2016-11-18  David Carlisle  <latex-bugs@latex-project.org>

	* grfguide.tex: Updates to drivers section, and add a note about xcolor.

2016-10-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: Avoid arithmetic overflow on very small lengths
	eg 5sp/2sp https://tex.stackexchange.com/q/328825

2016-08-11  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx: Fix name of examples file reference in the
	documentation (rotex.tex not examples.tex)

2016-07-10  David Carlisle  <latex-bugs@latex-project.org>

	* graphics-drivers.ins: stop generating dvips.def
	(moved to graphics-def)

2016-06-17  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: guards for contributed packages and plain TeX.

2016-06-02  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx, drivers.dtx: add pagesize special support to dvips
	option to match pdftex behaviour and add setpagesize and
	nosetpagesize options to color and graphics packages to enable or
	disable this feature for all drivers.

2016-05-22  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx:  add from rotating distribution
	* rotex.tex:  add from rotating distribution (was example.tex}
	* cat.eps:  add from rotating distribution
	* grfguide.tex: list the rotating package.

2016-05-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add dvisvgm option (Till Tantau)

2016-01-04  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2016-01-03  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add luatex option. (luatex.def to be
	distributed separately.)

	* trig.dtx: make pre-calculated trig values expand to digits
	rather than use \chardef

2015-12-30  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2015-04-02 Joseph Wright <latex-team@latex-project.org>

	* Update CTAN link in README

2015-03-27    David Carlisle  <latex-bugs@@latex-project.org>

       * Updating copyright notices etc

2014-11-07 Joseph Wright <latex-bugs@latex-project.org>

       * Rename 00readme.txt to README (named README.txt in the development
         repository)

2014-10-28    <Frank.Mittelbach@latex-project.org>

	* drivers.dtx, graphics.dtx, graphicx.dtx, keyval.dtx, trig.dtx:
	Fixed typos in documentation found by Karl Berry.

2014-10-14    <Frank.Mittelbach@latex-project.org>

	* graphics.dtx: Fixed typo in error message.

2014-05-08    David Carlisle  <david.carlisle@latex-project.org>

	* keyval.dtx: Revert change to {} parsing.


2014-04-26    David Carlisle  <david.carlisle@latex-project.org>

	* grfguide.tex: Changes to allow generation of grfguide.pdf via
	pdflatex: include a.pdf in a filecontents environment and adjust
	examples to use a modified bounding box starting at 0 0 rather
	than 100 100.


2014-04-25    David Carlisle  <david.carlisle@latex-project.org>

	* showkeys.dtx: \leavemode and \long added for
          graphics/1521, graphics/4296

	* keyval.dtx: add \long on internal parsing macros to allow \par
	in values, Only strip one {} group not two from values.
	graphics/3446

2014-04-23    David Carlisle  <david.carlisle@latex-project.org>

	* color.dtx: Add \nopagecolor, graphics/3873

	* drivers.dtx: Add \nopagecolor, graphics/3873

2006-02-20 Morten Hoegholm <latex-bugs@latex-project.org>

	* graphics.dtx: Added demo option in graphics.

2005-11-14 Morten Hoegholm <latex-bugs@latex-project.org>

	* 00readme.txt: Updated to reflect the changes.

	* color.dtx:  Added support for dvipdfmx and XeTeX.

	* Makefile: Remove pstcol and add graphics-drivers.ins.

	* graphics-drivers.ins: New file for installation of driver files.

	* grfguide.tex: Updated documentation to reflect changes in the
	distribution of driver files. Added dvipdfmx and XeTeX to list of
	options.

	* graphics.ins: Removed pstcol (pr/3735) and driver files
          installation.

	* graphics.dtx: Added support for dvipdfmx and XeTeX.

2004-10-21 Rainer Schoepf <latex-bugs@latex-project.org>

	* grfguide.pdf: Added creation of this file, from grfguide.ps.

2001-07-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Made \rotatebox long (not previously done for graphics/2908)

2001-06-20 Chris Rowley <latex-bugs@latex-project.org>

        * pstcol.dtx:

        Added redefinitions for PSTricks (graphics/3233)

2001-06-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Extended documentation of \DeclareGraphicsExtensions
        (graphics/3228}

1999-02-17 David Carlisle <latex-bugs@latex-project.org>

        * dvipdfm.def: lppl (Agreed with Mark Wicks)

1999-02-16 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: lppl

        * graphics.ins: lppl

        * epsfig.dtx: lppl

        * textures.def: lppl (Agreed with Art Ogawa)

        * drivers.dtx: lppl

        * lscape.dtx: lppl

        * pstcol.dtx: lppl

        * color.dtx: lppl

        * graphicx.dtx: lppl

        * 00readme.txt: lppl

        * graphics.dtx: lppl

1999-01-13 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: dvipdfm and unknownkeysallowed options.

        * drivers.dtx: documentation corrections.

        * color.dtx: dvipdfm option

        * graphics.dtx: dvipdfm option

        * dvipdfm.def: (from Sebastian) For dvipdfm dvi->pdf driver.

1999-01-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: don't generate .def files for unsupported
          drivers

        * graphicx.dtx: new option (passed to graphicx)

        * keyval.dtx: new options to not generate error on unknown
          keys.

1999-01-08 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: new version (from https://www.tug.org)

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1998-10-30 David Carlisle <latex-bugs@latex-project.org>

        * vtex.def: new version from micropress

1998-06-05 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: update for more recent pdftex (from Sebastian).

        * keyval.dtx: make keyval safe if \@tempc is an \if (As
        happens if you load amsmath and color packages, in that order)

1998-05-27 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: vtex option

        * color.dtx: vtex option

        * graphics.dtx: vtex option

        * vtex.def: Add file (supplied by MicroPress, Inc).

1998-05-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: update of dvipsone.def from Berthold Horn.

1997-11-10 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Remove an ancient email address of mine.

        * keyval.dtx: CHANGE so that # may appear in <value>s without
        needing to be doubled. NOTE This will require a change if
        anybody has used the comand= key in graphicx, the only key
        currently distributed likely to require # in its argument.  A
        setting such as `command = uncompress ##1' now will need
        changing to just use one #.  Also fix brace handling so a
        value of {abc}{xyz} is correctly handled. (Old version passed
        abc{xyz}).  Remove an ancient email address of mine.

1997-09-09 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Comment out generation of oztex.def.

        * graphics.dtx: [oztex] == [dvips]

        * color.dtx: [oztex] == [dvips]

        * drivers.dtx: merge oztex and dvips support (for oztex 3.x).

1997-09-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: allow TAB in BoundingBox
          comments. graphics/2587

1997-06-17 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: New one from Arthur Ogawa.

1997-06-09 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Initialise ext= key to empty, so type= may be
        used without specifying ext, for Sebastian.

1997-06-07 David Carlisle <latex-bugs@latex-project.org>

        * Makefile: pdftex.def

        * grfguide.tex: pdftex option

        * 00readme.txt: pdftex.tex driver file

        * color.dtx: pdftex option

        * graphics.dtx: pdftex option

        * pdftex.def: add this file for Han The Thanh's TeX variant.

1997-02-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: dvipdf missed out. graphics/2420

1997-01-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make errors just info messages to the log in the
        monocrome option. graphics/2350

1996-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: new dvipsone eps code (Code from Berthold Horn)

1996-12-09 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Remove grfguide.ps (it's in latex/doc on ctan)

        * Makefile: Remove grfguide.ps (it's in latex/doc on ctan)

        * grfguide.tex: Assorted improvements.

1996-11-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Minor changes to dvipdf.def (Sergey Lesenko).

1996-11-05 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: Support active ! for graphics/2302

1996-11-02 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: add old docstrip warning.

1996-10-31 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: add pstricks compatibity code from original
                        textures.def

        * drivers.dtx: tcidvi code supporting viewport/trim/clip.

        * graphicx.dtx: viewport/trim code now saves original bb
          coords.

        * color.dtx: add dvipdf

        * graphics.dtx: add dvipdf

        * drivers.dtx: add dvipdf (after code from Sergey Lesenko).

1996-10-30 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: add truetex and tcidvi drivers.  Add literal
        postscript specials to drivers that support it.  Add RGB
        (0-255 integer rgb) model to all drivers.

        * graphics.ins: add truetex (Kinch) and tcidvi (Scientific
        Word) drivers.

1996-10-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: new style for docstrip 2.4.

        * grfguide.tex: Describe new options, improve descriptions of
        \graphicspath (for graphics/2294) and \DeclareGraphicsRule.
        Describe how to add new driver options in a cfg file.

        * graphicx.dtx: Add hiresbb key to \includegraphics.

        * graphics.dtx: Add tcidvi and truetex options, comment out
        some old drivers.  Add hiresbb package option for
        %%HiResBoundingBox.

        * color.dtx: add missing \colors@false to monochrome option.
        Add tcidvi and truetex drivers. Comment out some old drivers.

1996-10-28 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: clean up documentation a bit.

        * Makefile: Add SCRIPTDIR

1996-09-16 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add debugshow option, mainly so I can go
        \usepackage[debugshow]{graphics,color} without color
        complaining

        * graphics.dtx: stop infinite loop if requested size is zero
        graphics/2259.

1996-08-05 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Missing % for /2244

1996-06-11 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: pctex32

1996-06-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: use \@gtempa not \g@tempa graphics/2090

        * graphicx.dtx: Fix misplaced = in changes
          entry. graphics/2034

1996-05-29 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Tidy up.

        * graphicx.dtx: Declare it version 1 (no other change).

        * graphics.dtx: Declare it version 1 (no other change).

        * color.dtx: Declare it version 1 (no other change).

        * drivers.dtx: Change arithmetic in dvips' \Ginclude@eps (and
        the identical code for pctex32) to avoid overflow on very
        large posters. (Andreas Schott)

1996-04-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add pctex32 driver file based on code from pti.
        Add support for wmf in Y&Y's dviwindo.

        * epsfig.dtx: allow space after [ in \epsfbox bb argument.
        add `silent' key to \epsfig (ignored).

1996-02-20 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.ps: Bad dvips configuration forcing A4 paper fixed.

        * textures.def: \gread -> \gread@ typo fixed.

        * graphics.dtx: \gread -> \gread@ typo fixed.

        * graphics.ins: dvi2ps dvitops dvilaser dvialw added back to
           the .ins file, so the code gets extracted

1995-12-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove \showhyphens and \underbar Now all
        commands are colour safe already in the kernel.  CHANGE Add
        \leavevmode to \textcolor so that it works out right at the
        start of a \parbox[t] (and other places)

        * grfguide.tex: Bring up to date.

1995-12-06 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Use \Gin@exclamation to save active !
        problems.  Rename key to keepaspectratio.

        * graphics.dtx: Add \Gin@exclamation for French graphicx
          mainly

1995-12-04 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: New dviwin code after correspondence with
          Hippocrates Sendoukas.

        * graphics.ins: remove textures.def generation

        * textures.def: New version, not generated from drivers.dtx.
        Code supplied by Arthur Ogawa.

1995-11-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: New version for concurrent docstrip

        * graphicx.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

        * graphics.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

1995-10-31 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: \StopEventually{\end{landscape}} for
          graphics/1744

1995-09-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Support isoscale code in \Gscale@box@dddd

        * graphicx.dtx: Support new isoscale key for \includegraphics.

1995-09-28 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Add origin key for \includegraphics rotation.

1995-09-27 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Modify \Gin@esetsize to support calc package

        * graphics.dtx: Modify \Gscale@div to support calc package

1995-09-22 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Fix typo in natheight and natwidth keys.

        * drivers.dtx: Fix bitmap support in dvips for graphics/1879

1995-09-21 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Documentation changes for graphics/1698

1995-09-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Berthold Horn) Fix up clipping code in Y&Y
          drivers.

1995-09-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Fix up named colour support for dvipsone.

1995-09-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Merge dvipsone and dviwindo options.

        * grfguide.tex: Document the totalheight key which got omitted
          before.

        * graphics.ins: Remove generation of dviwindo.def

        * drivers.dtx: Fix bounding box spec in dvipsone (should be in
          sp) Remove generation of dviwindo.def: dviwindo option now
          uses dvipsone.def

        * graphicx.dtx: Arithmetic in viewport was wrong. (Michel
          Goossens)

        * graphics.dtx: Merge the two Y&Y options together making
          dviwindo.def obsolete.

1995-08-11 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex (section{Colour}): Refer to X Window system in
          the approved manner.

1995-06-26 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Typos fixed in bb.... keys for graphics/1685

1995-06-23 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: oops. \ifGin@viewport renamed to \ifGin@bbox

1995-06-19 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add \Gin@PS@raw and \Gin@PS@restored for
         literal PostScript \specials. (cf \pstVerb and \pstverb)

1995-06-16 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Modify docstrip options for Y&Y drivers.

        * epsfig.dtx: Remove forcing of dvips option (use graphics.cfg
        to force the default driver for your site).  Modify
        \ProvidesPackage usage

        * drivers.dtx: Add \AtBeginDvi around `color2' color define
        \special.  Make Y&Y drivers dvipsone and dviwindo use `color2'
        colour support following mail message from Berthold Horn.

        * color.dtx: Use #1 not ##1 in \DeclareOption, for latex/1557

1995-04-27 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Move \leavevmode earlier in box commands for
        graphics/1512

1995-04-19 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Add template generation (commented out).

        * drivers.dtx: Remove \Gin@tobp, not needed now.

1995-04-12 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Fix mention of obsolete syntax, as reported in
        latex/1295

1995-04-11 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Bounding box changes to match graphics.sty.
        Add trim viewport and totalheight keys to \includegraphics.

        * graphics.dtx: Start v0.7: \leavevmode positioning.  Bounding
        box cordinates stored as macros (so can use bp) Make more
        catcodes safe, for binary headers of eps files.

1995-01-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Chris Hamlin) Spurious #2 deleted in
           dviwindo.def: \def\c@lor@cmyk@#1#2,#2,#3,#4,#5\@@{%

1994-12-15 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: (Denis Roegel) Extra group to keep bb settings
          local.  (Piet van Oostrum) include `.' in \Gin@ext.

1994-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add ln (ln03, ln05 etc) support (untested).

        * graphics.dtx: Add ln (ln03, ln05 etc) support (untested).

1994-11-29 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: New \DeclareGraphicsExtensions description.

        * graphicx.dtx: Modify the type and read keys to work with new
          graphics.sty.

        * drivers.dtx: Explicitly mention `.' in all file extensions,
          to work with graphics v0.6.

        * graphics.dtx: Remove Optional argument to
          \DeclareGraphicsExtensions Remove the notion of a
          `separator' and now specify extensions as (eg) .eps rather
          than eps this makes it easier to work with files without
          extension.

1994-11-22 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add color@vbox, remove a load of stuff now in the
          kernel.

1994-11-16 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

        * trig.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

1994-11-08 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add \color@hbox and \color@endbox

1994-11-04 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: add psprint.def (accidentally omitted)

1994-11-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: fix catcodes of ctrl-D and \endlinechar when
          reading eps files.

1994-10-27 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: add gradbegin and gradend colours.

1994-10-24 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Modify support for ! in \resizebox (Old code
          added to support active ! broke \width etc)
          \DeclareGraphicsRule Check #3 (not #2) is * (Reported by
          Arthur Ogawa).  Missing \expandafter in \Gin@setfile
          (Reported by Arthur Ogawa).

        * drivers.dtx: Missing \the in dvitops \special. Reported by
          Arthur Ogawa.

1994-10-17 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: removed xdvi.def: xdvi now calls
          dvips,monochrome

1994-10-16 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Changed \@xc to \nin@ty (old name clashed with
          some other package)

1994-10-14 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Minor improvements to my English.

1994-10-07 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed out of date table. Added new code for
          pctex drivers submitted by PTI.

1994-10-05 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: converted the old 209 style to dtx form and base
          on graphics package.

        * drivers.dtx: added hsb colour to drivers that support it.

1994-10-04 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make \definecolor and \DefineNamedColor give an
          Info message if the colour was previously defined.

        * drivers.dtx: Add support for bounding box to pctex drivers,
          remove support for scaling which did not work anyway.

1994-10-03 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add usenames option.

        * graphics.dtx: Error if no driver specified.

1994-09-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Modifications to fit in \DefineNamedColor.
        textures code redone based on mail from Constantin Kahn (Who
        owns a Mac which is and advantage when writing code for
        textures:-)

        * color.dtx (section{Defining Colours}): \DefineNamedColor Add
        this system, after conversations with Constantin Kahn about
        the textures support.

1994-09-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx (section{Generic PostScript Colour}): Modify
        textures code, to force trailing .0.

1994-09-19 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: small changes to \pagecolor.

1994-09-15 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add in pctex drivers from Sebastian.

1994-09-14 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add fix for footnote bug (should really be in
          ltfloat/ltoutput)

1994-09-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx (subsection{Coloured Boxes} New implementation of
          \fcolorbox and \colorbox. Now share code.

1994-09-12 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Improve docstrip handling.

        * keyval.dtx: Improve docstrip handling.

        * color.dtx: Re-organise options, as for graphics package.

        * graphics.dtx (subsection{Options}): Re-organise, so that it
          is more efficient to specify a default option in
          graphics.cfg.

        * graphicx.dtx: Make \includegraphics check for 2nd optional
          arg. Use standard `graphics.sty' form if 2nd arg is there.

1994-07-27 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Add missing 3rd argument to \InputIfFileExists

1994-07-21 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: documentation changes.

1994-07-20 Sebastian Rahtz <latex-bugs@latex-project.org>

        * drivers.dtx: Fix textures graphics inclusion.

1994-07-20 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.sty: Package modifying pstrics colour interface to
          work with LaTeX colours.

        * graphics.dtx (subsection{Stretching and Scaling}): Support
          active ! for French.

        * drivers.dtx: extensive changes to cope with the new code in
          graphics.dtx and color.dtx.

        * graphics.dtx: Add default rule possibility, so eg a PS
          driver can handle any unknown extension as eps, rather than
          generate an error.

        * color.dtx: Completely new implementation of the internal
          colour commands. Conversion from `user syntax' to `special
          syntax' is now in a separate (driver dependant) command,
          distinct from the commands to define or use colours.

1994-06-10 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: minor change to error texts. (dated 1994/05/14:-)

        * drivers.dtx: (From Sebastian) fix for dviwin.

1994-05-30 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Rename egraphics to graphicx.

        * testx.tex: new name to match graphicx.

        * graphicx.dtx: Rename from egraphics (8+3).

        * epsfig.dtx: (From Sebastian) Make epsfig default to [dvips]
        RequirePackage{graphicx} not egraphics.  Remove \wlog as now
        done by \ProvidesPackage.

1994-05-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove all support for the test release of
          LaTeX2e.  Add optional argument to \NeedsTeXFormat to show
          this.  Define new versions of the `kernel' colour commands,
          \color@{begin|end|set}group and \normalcolor. Remove
          redefinition of tabbing commands, now colour-safe in the
          kernel.

1994-05-09 David Carlisle <latex-bugs@latex-project.org>

        * test.tex: Remove `times' package from test.tex. (Not part of
          `base' distribution of LaTeX2e.)

        * color.dtx: improve wording of error messages.

        * drivers.dtx: patch to oztex support from Andrew
          Trevorrow. (via Sebastian)

1994-05-06 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx (subsection{Options}): notdraft renamed again
          to final.

        * drivers.dtx: Replace grot@ by Grot@ throughout.

        * egraphics.dtx: Removed weird and incorrect setting of
          \let\Gin@scalex\@empty and \let\Gin@scaley\@empty that I
          must have added while asleep:-) Now the earlier correct
          settings actually take effect.

        * graphics.dtx: Changed the handling of `missing file' errors.
          If no extension is supplied, each extension in the list is
          tried until a file is found. A File not found error is
          generated if this search fails.  If an extension is
          supplied, only a warning is given if the file does not
          exist. This allows the file to be created `on the fly' eg by
          extracting the file from a tar or zip archive.

1994-04-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed rotation from drivers.dtx
          documentation, so it can be processed at any site.

1994-04-28 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: added PS rules for Mac drivers

        * graphics.dtx: Improve the wording of error messages.

1994-04-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Added missing \ProvidesFile for xdvi and
          dvitops

1994-04-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: initialise \Gin@extensions with
          \providecommand so that definitions in the .def file are not
          zapped.

1994-04-18 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Stop \normalfont resetting the
          colour. (\reset@font does still reset the colour. This
          allows \rm to work as expected.  Fix marginpar, so the
          baseline is correctly aligned.

        * README Create initial change log from comments in the README

1994-04-13 David Carlisle <latex-bugs@latex-project.org>

        * notdraft renamed to nodraft

        * zaprotate zapscale renamed to hiderotate hidescale

        * kludges for graphics and colour to work with Feb 1994
          release now automatically included (so colfix.sty gone)

1994-03-23 David Carlisle <latex-bugs@latex-project.org>

        * rotatebox now correctly rotates about the left hand side.

        * spurious spaces in \resizebox removed

        * no BoundingBox error message improved

        * zaprotate and zapscale options added (probably bad names)

        * notdraft option added to cancel a global draft option.

        * Graphics files now listed by \listfiles

        * PS drivers now support \current@ps@color

        * colfix.sty put back until next release of LaTeX2e.

1994-03-09 David Carlisle <latex-bugs@latex-project.org>

        * \reflectbox added.

        * \rotatebox* removed

        * The order of the arguments of \includegraphics corrected

        * \includegraphics[lower-l,lower-r][upper-l,upper-r]{file}

        * \definecolor not \newcolor to define colours


==> hyperref/ChangeLog.txt <==
2020-01-14 7.00d  David Carlisle
    * Test for newer GhostScript releases in dvips output
      https://tex.stackexchange.com/a/524163/1090
    * Delete doc/options.pdf
    * Add start of support for setting pdfversion to 2.0
    * Make the default driver be  hdvips not hypertex
      (matching configuration used in miktex/texlive since at least 2002).

2019-11-10  7,00c David Carlisle
   * adjust vtex guards for issue #108

2019-11-06  David Carlisle
   * don't load hobsub-hyperref,ifpdf,ifluatex,ifxetex,ifvtex
     do load new iftex

2019-10-03  David Carlisle
   * xr-hyper update to match xr

2019-09-28 6.88j Ulrike Fischer
   * reverted fix for issue #97 to solve issue #103

2019-09-28 David Carlisle
   * repository moved to https://github.com/latex3/hyperref

2019-09-27 6.88j Ulrike Fischer
   * corrected default values of fields with non-ascii, issue #49
   * changed default height/width of formfields to
   \normalbaselineskip (issue #84)
   * added definitions for starred \ref,\pageref,\nameref if
     implicit=false is used (issue #100).

2019-09-16 nameref 2.46 Ulrike Fischer
   * added missing test else branch of varioref code.

2019-09-12 6.88i Ulrike Fischer
   * adapted code to new varioref version (suggestions from
     Frank Mittelback

2019-09-12 2.45 nameref.sty Ulrike Fischer
   * adapted code to new varioref version (suggestions from
     Frank Mittelback

2019-06-12 6.88h Ulrike Fischer
   * added code to allow \Hy@DisableOption to escape groups
     https://github.com/latex3/hyperref/issues/97

2019-04-27 6.88g Ulrike Fischer
   * added \mu to psdextra.def
     https://github.com/latex3/hyperref/pull/90
   * removed setting of /Producer from all drivers
     https://github.com/latex3/hyperref/issues/91


2018-12-24 6.88f Ulrike Fischer
   * gobble \thanks in pdftitle
     https://github.com/latex3/hyperref/issues/81

2018-11-30 6.88e Ulrike Fischer
   * added ignorespaces to footnotetext to address
     https://github.com/latex3/oberdiek/issues/50

2018-11-27 6.88d Ulrike Fischer
   * removed wrong producer warning for xetex and (x)dvipdfm(x)
     (issue 76)

2018-11-22 6.88c Ulrike Fischer
   * Added support for pdflinkmargin for xetex (issue 15)

2018-11-17 6.88b David Carlisle
   * Ensure Producer field in PDF shows LuaTeX version with two digits (Ulrike Fischer)

2018-09-30 6.88a  David Carlisle
    * Reorganise README and ChangeLog moving most of README into the manual
      and maintaining README.md as markdown and ChangeLog.txt as text
    * Document NoHyper in the manual (copied from hyperref.dtx) for github issue 55
    *  hyperref.dtx: Add \protected@file@percent for github issue 70
    * Adjust default pdfcreator and add addtopdfcreator key for githb issue 53
    * Use \scdefault not always sc as font shape for frenchlinks, github issue 64.
    * Greek Autoref support, issue #52

2018-04-02  6.87a  David Carlisle
    * 6.87a
    * Silence babel messages in pdfstringdef issue #59

2018-02-06  6.86b  David Carlisle
    * 6.86b
    * Fix packaging of luatex.dtx (reported on tex.sx)
    * Don't include test directory on ctan (still on github)

2017-09-29  6.86a  David Carlisle
    * 6.86a
    * bump version and fix documentation markup
    * fixes to xsl and other minor build adjustments
    * send driver message just to log, issue #9
    * add \and to the list of commands locally made safe in pdf title info, issue #44
    * for issue #50 add pdf source zip from texmf-dist/doc/latex/hyperref-docsrc

2017-09-29  6.85a  David Carlisle
    * 6.85a
    * Make driver auto detect info not message (so just log not terminal) issue #9
    * Make \and locally "; " while making pdf info string issue #44

2017-09-29  6.85a  Ulrike Fischer
    * 6.85a
    * don't define \noboundary as text command / issue 37 (#45)
    * changed default pdfversion from 2 to 5, along the default settings in the current tex systems
    * change with pdfa version to 4 only if the current version is smaller, see issue #38
    * removed \noboundary from puarenc.def, see issue #37
    * Issue #38: change version to 1.4 with pdfa only if it is smaller (#43)
    * changed default pdfversion from 2 to 5, along the default settings in the current tex systems
    * change with pdfa version to 4 only if the current version is smaller, see issue #38
    * issue #25, added  \HyPsd@EscapeTeX#1% to correctly escape non-ascii in heading (#42)
    * code to amend issue #40 (missing pdfhighlight option for xetex/dvipdfmx) (#41)
    * corrected typo in hpdftex.def
    * exchanged code for pdfhighlight by \Hy@setpdfhighlight in hpdftex.def
    * exchanged code for pdfhighlight by \Hy@setpdfhighlight in hluatex.def
    * added \Hy@setpdfhighlight to hdvipdfm/hxetex.def

2017-03-14  6.85a  David Carlisle
    * 6.85a
    * Declare \newtie in PU encoding (composites with \newtie are
      already declared).  Declaring composites with an undeclared accent does
      not work and will be flagged as an error in the next LaTeX release.
    * Modify the regex in pdfremotestartview for github issue 28
      https://github.com/latex3/hyperref/issues/28

2017-01-26  6.84a  David Carlisle
    * 6.84a
    * Fix driver check to allow luatex as well as pdftex in pdf mode.
    * Documentation improvements

2016-06-24  6.83q  David Carlisle
    * 6.83q
    * cleveref support

2016-05-21  6.83p  David Carlisle
    * 6.83p, nameref 2.44, backref 1.39
    * document github support
    * escape Field values (issue #5, thanks to Ulrike Fischer for fix).
    * fix to checkbox/Radio code (issue #6, thanks to Ulrike Fischer for fix).
    * Fix for links in amsmath \text (issue #13)
    * Fix white space at end of line before a theorem (issue #11)

2016-05-18  6.83o  David Carlisle
    * 6.83o
    * merge pull request from H. Yamashita pass driver options to color package.
    * replace call to luatex85 package by new luatex back end option
    * Catalan autoref translation contributed in issue #4

2016-05-05  6.83n  David Carlisle
    * 6.83n
    * Load luatex85 package for luatex compatibility

2012-11-06  6.83m  Heiko Oberdiek
    * 6.83m
    * Option `pdflang': Default is `\relax' that suppresses
      the entry in the PDF catalogue. An empty value (undetermined
      language) is written to the PDF catalogue.
    * Option `pdflang': Checks for well-formedness added
      (if \pdfmatch is available).
    * Option `hyperindex': The latest encapsulating command is repeated
      for the close range entries, if it is not already given. That improves
      compatibility to `xindy'. (Formatting commands remain unsupported.)

2012-10-31  6.83l  Heiko Oberdiek
    * 6.83l
    * Workaround for bug in `frenchb.ldf' 2010/08/21 v2.5a added that
      destroys `\pdfstringdefDisableCommands' in `\AtBeginDocument'.
    * nameref 2.43:
      * Support for theorem names in class `beamer'.
      * Some support for `description' labels in class `beamer', if
        `\label' is inside the optional argument of `\item'.

2012-10-15  6.83k  Heiko Oberdiek
    * 6.83k
    * If `hyperref' is loaded in the document class and `htlatex' is used,
      then `hyperref' passes options for `tex4ht' found in \@documentclasshook
      to `tex4ht'.
    * \hyper@link@ suppresses links with empty target.

2012-10-13  6.83j  Heiko Oberdiek
    * 6.83j
    * PDF forms/hpdftex.def: Field option `calculatesortkey' added
      (pdfTeX/LuateX only) to specify the calculation order for
      calculated fields.
    * Option `pdflinkmargin' implemented for pdfmark drivers.

2012-10-12  6.83i  Heiko Oberdiek
    * 6.83i
    * PDF forms: /CO (calculation order) is set for fields with
      calculations. Only document order is supported currently.
    * pdfmark.def: /Fields is set like in the other PDF form drivers.

2012-10-11  6.83h  Heiko Oberdiek
    * 6.83h
    * If `hyperref' is loaded in the document class, then it misses
      the detection of package `tex4ht' of `htlatex' because it is
      loaded after the documentclass. Therefore another test for
      `\HCode' is added that is defined by `htlatex'.
    * The setting of additional information entries is done globally
      like the other standard options (pdfauthor, pdftitle, ...)
      for the information dictionary. (Bug report:
      http://tex.stackexchange.com/q/75684/16967)

2012-09-27  6.83g  Heiko Oberdiek
    * 6.83g
    * Fix for \hyper@link@.

2012-09-26  6.83f  Heiko Oberdiek
    * 6.83f
    * Option `customdriver' added.

2012-09-24  6.83e  Heiko Oberdiek
    * 6.83e
    * Fix for \hyper@link@.

2012-09-23  6.83d  Heiko Oberdiek
    * 6.83d
    * Table of contents: If the page number is empty, then the
      link is suppressed to avoid tiny link boxes.
    * puenc.def/psdextra.def: Wrong names \(text)capricorn
      renamed to \(text)capricornus (wasysym).
    * hyperref.sty: \hyper@link@ recoded.
    * hpdftex.def: Fix for option `ocgcolorlinks' to prevent removing
      other page resources.
    * LuaTeX: Workaround for LuaTeX bug 773 added that can be triggered
      by \pdfstringdef.

2012-08-21  6.83c  Heiko Oberdiek
    * 6.83c
    * Package `parskip': The changes of \@starttoc of package `parskip'
      2001/04/09 are supported (setting \parskip to zero).
    * Optional page object references added to field annotations.
      (hpdftex.def: only if package `zref-abspage' is loaded.)
    * Bug fix for bug in bug fix of 6.82w. The active `Q' was redefined
      and not restored after usage (breaks package `flexisym').
      (Thanks Dominic J\"anichen and Ulrike Fischer.)

2012-08-18  6.83b  Heiko Oberdiek
    * 6.83b
    * pd1enc.def: \ij and \IJ fixed, now they expand to `ij' and `IJ'
      (these glyphs are not available in PDFDocEncoding).
    * Shorthands of babel deactivated in \hyper@makecurrent (destination names)
      and the destination name of \contentsline.
    * \XeTeXLinkBox with \XeTeXLinkMargin added for XeTeX if the link
      does not contain character glyphs.

2012-08-13  6.83a  Heiko Oberdiek
    * 6.83a
    * Syntax fixes in additions for puenc.def.
      (Thanks Yury Donskoy for bug report.)
    * Fix for option `psdextra'.
    * puenc.def: further additions.

2012-08-11  6.82z  Heiko Oberdiek
    * 6.82z
    * Fix in parent counter lookup, meaning of \@elt is restored
      after usage. (Thanks Victor Ivrii for bug report.)
    * puenc.def: fixes and additions.

2012-08-03  6.82y  Heiko Oberdiek
    * 6.82y
    * Unique destination names: Lookup for parent counters added
      for counters that are defined before hyperref is loaded and
      \theH<counter> is not provided.
    * Fixes: File `psdextra.def` was loaded always with option `unicode',
      restriction of set option `psdextra' was missing. Also the
      catcode was not explicitely set to `letter', when the file is loaded.
      (Thanks Daniel Halperin for bug report.)

2012-07-31  6.82x  Heiko Oberdiek
    * 6.82x
    * nameref 2.42: Definition for \strip@period provided.
      It was removed in 2.41, but it is needed by package `subfig'.

2012-07-30  6.82w  Heiko Oberdiek
    * 6.82w
    * Bug fix in \pdfstringdef: Active characters defined with
      \protected are catched and converted to characters with
      catcode 12 (other).
    * hpdftex.def: Before setting the version number it is checked,
      whether objects are already written. Also \pdfobjcompresslevel
      is disabled for versions < 5.
    * puenc.def: Hebrew letters added.

2012-07-29  6.82v  Heiko Oberdiek
    * 6.82v
    * Bug fix (introduced in 6.82r): Information entries did not
      get written in some drivers (xetex, dvipdfm, ...).

2012-07-28  6.82u  Heiko Oberdiek
    * 6.82u
    * Option `destlabel' and \HyperDestRename added.
    * nameref 2.41:
      * The hook \label@hook is added to \label.
      * \strip@period is fixed (unnecessary addition of \relax)
        and renamed to \NR@strip@period.

2012-07-26  6.82t  Heiko Oberdiek
    * 6.82t
    * Some fixes in PU encoding, especially \textbackslash.

2012-07-25  6.82s  Heiko Oberdiek
    * 6.82s
    * \pdfstringdef: \ensuremath added to avoid warnings
      about "removing `math shift'".
    * backref 1.38: Explicit package dependency for `ltxcmds' added.

2012-07-24  6.82r  Heiko Oberdiek
    * 6.82r
    * Package pifont: \ding in Unicode bookmarks supported.
    * puenc.def: lots of symbols added.
    * New experimental option `psdextra' that loads file `psdextra.def'
      with defines the original short character names (mostly math)
      to the names with prefix `text' because of NFSS.
    * puarenc.def: \noboundary fixed.
    * Definitions of \theH<counter> made global (GL).
    * Bug fix in hpdftex.def for links across the first and second page:
      \Hy@FixNotFirstPage is disabled for package `atbegshi' >= 2011/10/05.
    * backref 1.37:
      * \backrefsetup added.
      * Options `enable' and `disable' added.

2012-05-13  6.82q  Heiko Oberdiek
    * 6.82q
    * \HyNew@float@makebox added for package `caption'
      (feature request from Axel Sommerfeldt).

2012-02-28  6.82p  Heiko Oberdiek
    * 6.82p
    * pdfmark: Missing border color setting for \Acrobatmenu added.
    * dvipdfmx/xetex: Fix for \Acrobatmenu if \@menubordercolor is \relax.
    * Some warnings for entries of the information dictionary added,
      if the driver does not support them.
    * Test file testinfo.tex added that sets all entries of
      the information dictionary.

2012-02-06  6.82o  Heiko Oberdiek
    * 6.82o
    * At the begin and end of an equation an \hbox might be
      present that affects math spacing (for example, if the
      equation starts with an unary minus). By putting \hbox
      in \mathopen/\mathclose, now only a math punctuation at
      the end of the equation will add some space afterwords.
      Environment eqnarray is fixed in a similar way, also
      its anchor position is fixed.

2011-12-06  6.82n  Heiko Oberdiek
    * 6.82n
    * Redefinition of \theHchapter/\theHsection in \appendix
      uses \Hy@AlphNoErr instead of \Alph to provide values
      for the cases unsupported in \Alph.

2011-12-04  6.82m  Heiko Oberdiek
    * 6.82m
    * \...footnotetext commands might contain unbalanced conditionals.

2011-11-21  6.82l  Heiko Oberdiek
    * 6.82l
    * Bug fix in page labels (bug introduced in 6.82a).
    * Field/borderwidth: Also a dimen can be given
      instead of a number with default unit bp.
      (Feature request of GL.)
    * Fix for \TextField and \TextCheckField:
      \leavevmode is inserted before the formular field
      to avoid the error that \pdfstartlink cannot be
      used in vertical mode. (Bug reported by GL.)

2011-11-19  6.82k  Heiko Oberdiek
    * 6.82k
    * The macros \theH<counter> are defined using
      \providecommmand to allow previous definitions
      (feature request from Axel Sommerfeldt).

2011-10-01  6.82j  Heiko Oberdiek
    * 6.82j
    * Patch of \TX@endtabularx modified in order to support
      biblatex's patching (reported by Marc Baudoin).

2011-09-28  6.82i  Heiko Oberdiek
    * 6.82i
    * Internal boolean switches renamed if the boolean switch differs from
      its option. This simplifies the implementation of \Hy@boolkey,
      \IfHyperBooleanExists and \IfHyperBoolean.
    * Package tabularx: Footnote linking is only disabled inside
      environment tabularx.

2011-08-19  6.82h  Heiko Oberdiek
    * 6.82h
    * dvipdfm/xetex: pdfpagetransition, pdfpageduration, pdfpagehidden
      implemented.
    * \IfHyperBooleanExists and \IfHyperBoolean added.
    * The label form of \hyperref[...]{...} does not set
      a broken link if the reference is not defined.

2011-04-17  6.82g  Heiko Oberdiek
    * 6.82g
    * Make use of package `hobsub-hyperref'.
    * Patch for package `ltxcmds' removed by requiring the fixed version
      (see v6.81t).
    * Drivers dvipdfm/xetex: missing \leavevmode added for links.

2011-04-09  6.82f  Heiko Oberdiek
    * 6.82f
    * Definition of \Hy@xspace@end moved to an earlier place.

2011-04-07  6.82e  Heiko Oberdiek
    * 6.82e
    * \xspace without space at end of links and anchors.

2011-03-09  6.82d  Heiko Oberdiek
    * 6.82d
    * dvipdfm/xetex: missing launch actions added for \href.

2011-02-28  6.82c  Heiko Oberdiek
    * 6.82c
    * Fix for references with dvips/breaklinks=true in math mode.
      (Bug found by Gady Kozma).

2011-02-07  6.82b  Heiko Oberdiek
    * 6.82b
    * Fix for class `slides' with option `pageanchors'
      and anchor name shortened if page is not used.

2011-02-05  6.82a  Heiko Oberdiek
    * 6.82a
    * Options `hidelinks', `allcolors' and `allbordercolors' added.
    * \pdfstringdef: \begin, \end, \foreignlanguage catched.
    * Options `pdfpagelabels' and `pageanchor': some support
      for class with its page counters (slide/overlay/note/page) added.
    * Option `pageanchor': Double string escaping removed
      for default setting hypertexnames=true, plainpages=false.

2010-12-16  6.81z  Heiko Oberdiek
    * 6.81z
    * Fix for bug #135 `amsclass: wrong formatting of theorems'
     (thanks to Dan Luecking for his analysis).

2010-12-15  6.81y  Heiko Oberdiek
    * 6.81y
    * Allowing driver tex4ht if XeTeX is running (htxelatex).

2010-12-14  6.81x  Heiko Oberdiek
    * 6.81x
    * Destination names (\hyper@makecurrent) now use
      the original definition of \@arabic to avoid
      trouble with redefined \@arabic (polyglossia/arabic).

2010-12-03  6.81w  Heiko Oberdiek
    * 6.81w
    * Fix for draftmode, because .out file wasn't written.

2010-11-26  6.81v  Heiko Oberdiek
    * 6.81v
    * Fix for driver hpdftex.def (undefined \pdf@draftmode).

2010-11-22  6.81u  Heiko Oberdiek
    * 6.81u
    * Driver hpdftex.def: Use of \pdfdraftmode.
    * Driver pdfmark.def: Math mode respected in links.
    * Some unnecessary code removed in \LT@p@ftntext (GL).

2010-10-30  6.81t  Heiko Oberdiek
    * 6.81t
    * Radio buttons: small fix, escaping values and adding /DV.
    * Temporary fix for \ltx@LocalAppendToMacro until next bundle update.

2010-10-19  6.81s  Heiko Oberdiek
    * 6.81s
    * Version check added for driver files.
    * Field options `altname' and `mappingname' added.

2010-09-25  6.81r  Heiko Oberdiek
    * 6.81r
    * \SpecialDvipdfmxOutlineOpen is set in case of XeTeX.

2010-09-17  6.81q  Heiko Oberdiek
    * 6.81q
    * Broken error messages because of broken \Hy@Error fixed.

2010-09-17  6.81p  Heiko Oberdiek
    * 6.81p
    * Sanitizing (babel shorthands) of anchor names in
      \hyper@anchor and \hyper@anchorstart.

2010-09-16  6.81o  Heiko Oberdiek
    * 6.81o
    * Broken option `pdfborder' fixed (since 6.81n).

2010-09-13  6.81n  Heiko Oberdiek
    * 6.81n
    * New option `driverfallback'. It takes a driver option for
      the case that a driver is not given and cannot be autodetected.
      (Feature request by Markus Kohm.)
    * Unused option `hyperref' removed.
    * Driver options are now `void' options that do not accept any values.

2010-09-11  6.81m  Heiko Oberdiek
    * 6.81m
    * New option `pdfremotestartview'.
    * \href with new optional argument with
      keys `page' and `pdfremotestartview', `pdfnewwindow', `ismap',
      `nextactionraw'.
    * Fix for urls in \href: Prefix 'file:' is not added.

2010-09-11  6.81l  Heiko Oberdiek
    * 6.81l
    * Fix spacefactor corrections of 6.81i for math mode.
    * Fixing GoToR actions if \href contains `file:///' or
      `file://localhost/'.

2010-09-10  6.81k  Heiko Oberdiek
    * 6.81k
    * PDF forms: Missing JavaScript actions added for check boxes,
      push, submit and reset buttons.
    * PDF forms: Warnings are given, if HTML field options are used.

2010-09-04  6.81j  Heiko Oberdiek
    * 6.81j
    * \Hy@EveryPageAnchor fixed to avoid Overfull \hbox warnings
      with some drivers.

2010-09-04  6.81i  Heiko Oberdiek
    * 6.81i
    * Various drivers: Destinations made transparent for \spacefactor.
    * Various drivers: Links made transparent for \spacefactor.
    * Various drivers: Fixes for option `raiselinks' without color.

2010-09-01  6.81h  Heiko Oberdiek
    * 6.81h
    * Fix for clash with package `varioref', that redefines
      \refstepcounter with loss of hyperref's additions.
    * Additions for README.

2010-08-30  Heiko Oberdiek
    * backref 1.36: Typo in warning fixed.

2010-06-18  6.81g  Heiko Oberdiek
    * 6.81g
    * pdfmark: Disabling of \escapechar is removed during reading
      the .out file. With package xkeyval the \pdfmark causes
      lots of character `2' in the output.
    * kvsetkeys: \setkeys is replaced by \kvsetkeys.

2010-06-04  6.81f  Heiko Oberdiek
    * 6.81f
    * Beautifying error text of utf8x.def of \utf@viii@undeferr.
    * pdfmark.def: Avoid \leavevmode and \hbox of \pdf@rect
      for destinations with empty target area. It fixes spacing
      in situations like "\section{A}\hypertarget{foobar}{}\section{B}".
      (Bug detected by Thomas Beuthe.)

2010-05-13  6.81e  Heiko Oberdiek
    * 6.81e
    * Real epsilon for \eTeX and \LaTeXe in Unicode bookmarks.

2010-05-12  6.81d  Heiko Oberdiek
    * 6.81d
    * Fix for russian. (Bug found by Victor Kozyakin.)

2010-05-11  6.81c  Heiko Oberdiek
    * 6.81c
    * Fix for funny \@alph and \@Alph definitions for use
      in anchor names.
    * \@fnsymbol uses replacement in anchor names.

2010-05-10  6.81b  Heiko Oberdiek
    * 6.81b
    * Bookmarks: memoir's \booknumberline supported.

2010-05-04  6.81a  Heiko Oberdiek
    * 6.81a
    * Patch for longtable takes package arydshln into account.

2010-05-01  6.80z  Heiko Oberdiek
    * 6.80z
    * Language definitions for \autoref are provided automatically
      without global or package language options if babel is loaded
      before.

2010-04-30  6.80y  Heiko Oberdiek
    * 6.80y
    * pdfencoding=auto: Escape TeX characters in .out file after
      successful conversion to PDFDocEncoding (or subset).
    * nameref 2.40: Support of environment `description'.

2010-04-17  6.80x  Heiko Oberdiek
    * 6.80x
    * Define \@currentHref as "Doc-Start" right at the beginning
      for a better support of \label lost in the preamble.
    * nameref 2.39: \@currentHref and \@currentlabelname are not overwritten.

2010-04-16  6.80w  Heiko Oberdiek
    * 6.80w
    * nameref fix for memoir disabled.
    * nameref 2.38: Support for theorems.

2010-04-15  6.80v  Heiko Oberdiek
    * 6.80v
    * Support for star form of \nameref added in hyperref.
    * nameref 2.37
      * Support for forgotten star form \part* added.
      * Support for memoir fixed: non-star forms of \section, \chapter.

2010-03-30  6.80u  Heiko Oberdiek
    * 6.80u
    * \pdfstringdef: Fix for unexpandable shorthand `"-'
      of `russianb.ldf'. (Bug found by Uladzimir Pylinski.)

2010-03-29  6.80t  Heiko Oberdiek
    * 6.80t
    * Support for package `amsthm' fixed.
      (Bug found by Dana Lahat.)

2010-03-28  6.80s  Heiko Oberdiek
    * 6.80s
    * \@currentHlabel is no longer used.
    * \HyperGlobalCurrentHref and \HyperLocalCurrentHref added.
      (Not yet supported in footnotes.)
    * Fix in bookmarks/.out file: some special characters protected.
    * \href: detection of file links fixed if the file base name
      contains dots (bug found by Uladzimir Pylinski).
    * Some changes to allow `hyperref' to be loaded via
      \AtBeginDocument (experimental).

2010-03-19  6.80r  Heiko Oberdiek
    * 6.80r
    * Experimental boolean option `localanchorname' added.
    * Warning text corrected for empty anchor.
    * Some \@ifundefined replaced by \ltx@IfUndefined
      (avoids definition of macros like \thechapter as \relax).

2010-03-18  6.80q  Heiko Oberdiek
    * 6.80q
    * hpdftex.def, option `verbose': end of links are
      recorded in the .log file at shipout time.
      This helps to find the link in case of the pdfTeX error
      `\pdfendlink ended up in different nesting level ...'

2010-03-16  6.80p  Heiko Oberdiek
    * 6.80p
    * Bookmark output for \CJKnumber fixed.
    * Bookmark implementation of \CJKnumber changed.
      \CJK@one is suppressed before \CJK@ten, if the
      number starts with this.

2010-03-13  6.80o  Heiko Oberdiek
    * 6.80o
    * Typo fixed in CJK bookmark code (Jinsong Zhao).

2010-03-11  6.80n  Heiko Oberdiek
    * 6.80n: \undefined relaced by \@undefined.
    * backref 1.35: \undefined replaced by \@undefined.

2010-03-10  6.80m  Heiko Oberdiek
    * 6.80m
    * If package `ucs' is loaded \PrerenderUnicode is called
      for information entries.

2010-03-09  6.80l  Heiko Oberdiek
    * 6.80l
    * Support of CJKnumb.sty's \CJKnumber and \CJKdigits in bookmarks,
      if encoding is Unicode.

2010-03-04  6.80k  Heiko Oberdiek
    * 6.80k
    * \pdfstringdef: generic font commands (\selectfont,
      \usefont, \fontencoding, ...) disabled.

2010-03-03  6.80j  Heiko Oberdiek
    * 6.80j
    * pdfmark.def: better support of hyphenation if breaklinks=false.

2010-03-01  6.80i  Heiko Oberdiek
    * 6.80i
    * hpdftex.def: form fields array collects field references
      via .aux file to avoid recording field references of field
      inside canceled boxes.
    * README updated.

2010-02-25  6.80h  Heiko Oberdiek
    * 6.80h
    * Compatibility for KOMA-Script's \footref.

2010-02-24  6.80g  Heiko Oberdiek
    * 6.80g
    * Option `verbose': anchors and internal links are recorded in
      the .log file for all drivers.

2010-02-21  6.80f  Heiko Oberdiek
    * 6.80f
    * Unicode support is loaded only if unicode is set to true.
      Previously the option regardless of setting triggered
      the loading of unicode support (or an error, if after
      \begin{document}).

2010-02-08  6.80e  Heiko Oberdiek
    * 6.80e
    * \ref and \pageref robust again before \begin{document}.
      (Bug report by Gerrit Schmitz.)
    * Project/repository moved to Puszcza
      (https://puszcza.gnu.org.ua/projects/hyperref).

2010-01-25  6.80d  Heiko Oberdiek
    * 6.80d
    * License update to LPPL 1.3+
    * nameref 2.36, backref 1.34: LPPL 1.3+

2010-01-16  6.80c  Heiko Oberdiek
    * 6.80c
    * Problem with package `titlesec' fixed (reported by GL in comp.text.tex).
    * backref 1.33:
      * \backrefentrycount added.
      * Internal calculations for \backrefalt and \backrefentrycount
        are disabled, if these features are not used.

2010-01-11  6.80b  Heiko Oberdiek
    * 6.80b
    * Options `pdfinfo' and `pdftrapped' added.

2010-01-09  Heiko Oberdiek
    * backref 1.32:
      * Brazilian Portuguese added (Rog\'erio Brito).
      * Some language aliases added.

2010-01-08  6.80a  Heiko Oberdiek
    * 6.80a
    * Missing \expandafter added for fix in 6.79z.
      `\.' now works again for other languages than Spanish
       in bookmarks.

2009-12-28  6.79z  Heiko Oberdiek
    * 6.79z
    * \pdfstringdef/spanish.ldf: \. breaks \pdfstringdef,
      therefore it is restored as dot accent (\es@save@dot).
      \... is not supported. Use \texorpdfstring{\...}{\dots} instead.

2009-12-23  6.79y  Heiko Oberdiek
    * 6.79y
    * Global papersize options (a4paper, ...) ignored.

2009-12-22  6.79x  Heiko Oberdiek
    * 6.79x
    * Checking \@outlinefile before writing (workaround for
      beamer bug in beamerbasecompatibility 1.63).

2009-12-18  6.79w  Heiko Oberdiek
    * 6.79w
    * Again anchor setting in unnumbered sections fixed.
      \@currentHref gets overwritten by float objects right
      after inline section commands like \paragraph, \subparagraph.
      Reported by Lev Bishop.
      Now the reference name (\@currentHref) is passed by value
      (expanded) to the anchor setting code.
    * nameref 2.35: Required date for package `gettitlestring' updated.

2009-12-17  6.79v  Heiko Oberdiek
    * 6.79v
    * Fix for `pdfencoding=auto', the code accidently got
      deleted for the other drivers than XeTeX.
    * `pdfencoding=auto' for XeTeX now adds a method to suppress the
      warning "Failed to convert input string to UTF16...", see README.

2009-12-16  6.79u  Heiko Oberdiek
    * 6.79u
    * Babel patch of 6.77o rewritten that babel can be loaded
      after hyperref.

2009-12-15  6.79t  Heiko Oberdiek
    * 6.79t
    * hxetex: Using encoding `ascii-print' for
      `pdfencoding=auto'.

2009-12-15  6.79s  Heiko Oberdiek
    * 6.79s
    * Removed paper options of 6.79o now generate a warning
      instead of an error.

2009-12-15  6.79r  Heiko Oberdiek
    * 6.79r
    * hxetex: default is now `pdfencoding=auto' because of
      bug of AR7/Linux regarding page labels.

2009-12-15  6.79p  Heiko Oberdiek
    * 6.79p
    * hxetex: PDFDocEncoding is not supported, only
      option `unicode', `pdfencoding=unicode' or `pdfencoding=auto'.
      In the latter case, PDFDocEncoding is only used, if the
      string is an ascii string (7-bit characters).
      No idea, how to get rid of the warning
      "Failed to convert input string to UTF16...".
      The strings are already in UTF16, thus an additional conversion
      have to fail.
    * Missing package dependency added: intcalc (Vladimir Volovich).

2009-12-14  6.79o  Heiko Oberdiek
    * 6.79o
    * Paper options `a4paper', `a5paper' are ignored.
      Setting the page size is done by using \paperwidth
      and \paperheight. Or in case of memoir \stockwidth and
      \stockheight are used. Evaluation time for setting the page size
      is at begin of document or first page (driver dependant).
    * XeTeX has its own driver file `hxetex.def' (based on hdvipdfm.def).
    * hxetex.def uses pdfTeX's \pdfpagewidth and \pagepageheight
      for setting the media size.

2009-12-10  6.79n  Heiko Oberdiek
    * 6.79n
    * Use of package `rerunfilecheck'.
    * backref 1.31: Use of package `rerunfilecheck'.

2009-12-09  6.79m  Heiko Oberdiek
    * 6.79m
    * \clear@document (REVTeX} is not used in favor of \AtVeryEndDocument
      (Arthur Ogawa).
      * backref 1.30: Use of package `atveryend'.

2009-12-08  6.79l  Heiko Oberdiek
    * 6.79l
    * \Hy@SectionAnchor disabled in bookmarks.
    * \clearpage is not added in \AtEndDocument any more by using
      package `atveryend' instead to prevent problems with column
      balancing in revtex (reported by Arthur Ogawa).
    * \@caption uses \NR@gettitle from package `nameref' if available.
    * nameref 2.34:
      * Redefinition of \@caption is restricted to
        the case if hyperref 6.79l or later is not loaded.
      * Use of package `gettitlestring' for postprocessing
        the title strings.

2009-11-27  Heiko Oberdiek
    * nameref 2.33: \phantomsection and \addcontentsline are disabled during
      title string expansion.

2009-11-27  6.79k  Heiko Oberdiek
    * 6.79k
    * Fix of anchor setting: The anchor setting is filtered out
      for title extracting classes and packages (memoir, titleref,
      zref-titleref, nameref 2.32.
    * nameref 2.32: the title string is expanded to filter out
      unwanted stuff (same way as memoir, titleref, zref-titleref).

2009-11-27  6.79j  Heiko Oberdiek
    * 6.79j
    * Fix of anchor setting for section titles in 6.79h is made
      a little more robust.

2009-11-26  6.79i  Heiko Oberdiek
    * 6.79i
    * Support for empty category parameter fixed for \hyperref and \hyperdef.
    * \hyperdef fixed (.aux file entry).

2009-11-25  6.79h  Heiko Oberdiek
    * 6.79h
    * Fix of anchor setting for section titles.
      * chapters, parts (Markus Kohm),
      * unnumbered sections.
      Now the workarounds with \phantomsection like
        \cleardoublepage\phantomsection\printindex
      should not be necessary any longer.
    * nohyperref: star from \ref and \pageref ignored (Henrik Tidefelt).

2009-11-20  6.79g  Heiko Oberdiek
    * 6.79g
    * \pdfstringdef: Support for unicode characters added
      for XeTeX and LuaTeX.

2009-11-15  6.79f  Heiko Oberdiek
    * 6.79f
    * Forms: Bug in \HyField@PDFChoices fixed, wrong order of
      export and display value (Donald P. Story).

2009-11-14  6.79e  Heiko Oberdiek
    * 6.79e
    * Rerun warning added for bookmarks, based on MD5 sum and file size.
      (This feature requires pdfTeX or LuaTeX.)
    * backref 1.29:
      * Rerun warning added, based on MD5 sum and file size.
        (This feature requires pdfTeX or LuaTeX.)

2009-10-31  6.79d  Heiko Oberdiek
    * 6.79d
    * Full support of makeindex's encap feature (e.g. \index{alpha|textbf}).
      \hyperpage and the formatting command are cascaded via
      \hyperindexformat. Internally \index{alpha|textbf} is transferred
      to \index{alpha|hyperindexformat{\textbf}}. \hyperindexformat calls
      the formatting command in its first argument with the page range
      as argument that is put into \hyperpage. The formatting command
      may call \hyperpage itself, it will be disabled automatically
      to prevent nested \hyperpage commands.

2009-10-28  6.79c  Heiko Oberdiek
    * 6.79c
    * Fix for a wrong byte "0xA0", accidently introduced in 6.79b.
    * Adding bookmark sequence numbers in comments to the bookmark
      auxiliary file (Vladimier Volovich).
    * Manual fix: pdfpicktrackbypdfsize -> pdfpicktraybypdfsize
      (Gregor Zimmermann).

2009-10-19  6.79b  Heiko Oberdiek
    * 6.79b
    * Respect \stockwidth and \stockheight for drivers `dvips'
      and `dvipdfm'.

2009-10-09  6.79a  Heiko Oberdiek
    * 6.79a
    * Field option `radiosymbol' added.
    * Both `checkboxsymbol' and `radiosymbol' support \ding
      (see package `pifont' from bundle `psnfss2e').

2009-10-02  6.78w  Heiko Oberdiek
    * 6.78w
    * Recognize `amsmidx' as multiple index package (David M. Jones).
    * Manual fixes (Herbert Voss).

2009-09-22  6.78v  Heiko Oberdiek
    * 6.78v
    * PDF objects needed for formulars are only allocated if
      environment `Form' is used (hpdftex, hdvipdfm).

2009-09-10  6.78u  Heiko Oberdiek
    * 6.78u
    * Support for open outlines is turned on for XeTeX >= 0.9995.
      Thus option `dvipdfmx-outline-open' is not necessary in this case.
      I don't know about older versions of XeTeX.
    * Additions to the manual (aliascnt, bookmarks).

2009-08-04  6.78t  Heiko Oberdiek
    * 6.78t
    * Fix: Option `bookmarksdepth' with name value now also works
      as package option.

2009-05-23  6.78s  Heiko Oberdiek
    * 6.78s
    * Fix: "\let\textlatin\@firstofone from \addcontentsline.

2009-05-01  6.78r  Heiko Oberdiek
    * 6.78r
    * \pdfstringdef:
      * Typo in definition of \new@ifnextchar fixed (Ulrike Fischer),
      * and \kernel@ifnextchar disabled (Dan Luecking).
    * dvipdfm(x)/xetex: This driver family does not support nested
      annotations. Therefore annotations inside annotations are
      disabled automatically.

2009-04-04  6.78q  Heiko Oberdiek
    * 6.78q
    * Better error message for \MakeUppercase and \MakeLowercase
      in \pdfstringdef (bookmarks).
    * Expandable simulation of \ignorespaces in bookmarks.
    * The values of boolean options are now expanded (\Hy@boolkey).
    * Warnings added for links with empty destination name.

2009-02-22  6.78p  Heiko Oberdiek
    * 6.78p
    * hpdftex.def: Problem fixed, if a link is broken across the
      first and the next page.

2009-02-02  6.78o  Heiko Oberdiek
    * 6.78o
    * Workaround for package `linguex' added (it redefines the
      accent macros \b, \c, \d).

2008-12-26  6.78n  Heiko Oberdiek
    * 6.78n
    * Support of active `&' and \& in \href (\hyper@normalise).

2008-11-18  6.78m  Heiko Oberdiek
    * 6.78m
    * The fix for fancyvrb in hyperef 1998-03-21 is not compatible with
      and necessary for fancyvrb 1998-05-20 or later. Therefore the
      fix is disabled for these versions.
    * Option `ocgcolorlinks': Fix for driver `dvipdfm'.
    * Improved anchor setting for package `amsthm' (Daniel M\"ullner).

2008-09-29  6.78l  Heiko Oberdiek
    * 6.78l
    * Bookmarks: `--' and `---' are automatically replaced by \textendash
      and \textemdash in bookmark strings. However older AR versions
      (until AR5/Linux) might miss these glyphs.
    * Encoding name in warnings `Token not allowed' fixed.

2008-09-27  6.78k  Heiko Oberdiek
    * 6.78k
    * Fix for `slovak' and other babel languages that make `^' and other
      characters active. This disturbs loading of package `color' and
      perhaps `nameref' that are loaded later at begin document.

2008-09-13  6.78j  Heiko Oberdiek
    * 6.78j
    * Forms/hpdftex.def: Missing /Fields entry is set in the same way
      as it is done by the other drivers.

2008-09-12  6.78i  Heiko Oberdiek
    * 6.78i
    * \pdfstringdef: accent support of encoding PU reimplemented
      in a cleaner way.

2008-09-11  6.78h  Heiko Oberdiek
    * 6.78h
    * \pdfstringdef:
      * Warning in case of unsupported composite characters fixed.
      * Unknown composite characters use Unicode combining accents
        if possible.
      * Supported range in PU encoding improved, especially
        extended latin sets, cyrillic, and standard LICRs.
      * Various fixes in encodig files (pd1enc.def, puenc.def).

2008-08-20  6.78g  Heiko Oberdiek
    * 6.78g
    * Patch for \pdfstringdef of Manuel P\'egouri\'e-Gonnard
      for package `xargs'.
    * Option pdfversion accepts versions until 1.9.

2008-08-14  6.78f  Heiko Oberdiek
    * 6.78f
    * \nohyperref added to support custom entries in style files
      of MakeIndex (delim_r, suffix_*), see README.

2008-07-23  6.78e  Heiko Oberdiek
    * 6.78e
    * Driver hdvipdfm.def: Missing code for option `setpagesize' added.
    * README: Entry for package geometry/dvipdfm added.

2008-07-17  6.78d  Heiko Oberdiek
    * 6.78d
    * Bug fix in disabled onclick field for PDF/A (Radhakrishnan CV).

2008-07-16  6.78c  Heiko Oberdiek
    * 6.78c
    * \HyperDestNameFilter added.
      (Feature request by Matthias Franz.)
    * htex4ht.cfg: \MP corrected.

2008-07-15  6.78b  Heiko Oberdiek
    * 6.78b
    * Option `colorlinks': border properties are not cleared immediately,
      but at evaluation time in \AtBeginDocument. This allows a setting
      of colorlinks in hyperref.cfg and using colorlinks=false in the
      document without getting lost of the link borders.
      (Problem reported by Axel Berger.)

2008-07-12  6.78a  Heiko Oberdiek
    * 6.78a
    * Driver options: Algorithm for finding the driver is changed:
      * Code for detecting the driver is more robust
        (not confused by \newcount\pdfoutput, solves a problem with beamer).
      * Driver hpdftex.def is used/forced if and only if pdfTeX is running
        in PDF mode. Thus hyperref now behaves like the other packages that
        do not change PDF mode.
      * Also some other driver options are checked.
    * Driver hpdftex.def:
      * Setting of \pdfcompresslevel is removed.
      * \PassOptionsToPackage{pdftex}{color} is removed.
    * Option dvipdf with driver hdvipdf.def is removed.
      (Nobody missed it since 2006-08-01 v6.75a.)

2008-07-05  6.77v  Heiko Oberdiek
    * 6.77v
    * Fix: Use normal meaning of babel's shorthand characters in
      markup text of links. (Bug found by Ign\'acio Fernandez Galv\'an.)

2008-04-24  6.77u  Heiko Oberdiek
    * 6.77u
    * Fix in action code for PDF/A, introduced in 6.77p (e.g. \PushButton).

2008-04-22  6.77t  Heiko Oberdiek
    * 6.77t
    * Fix: \nameref in bookmarks.
    * Fix for dvipsone: unknown `?pdfmark'.

2008-04-20  6.77s  Heiko Oberdiek
    * 6.77s
    * Additions to PU encoding: \textzerosuperior, ..., \textninesuperior,
      \textzeroinferior, ..., \textnineinferior

2008-04-19  6.77r  Heiko Oberdiek
    * 6.77r
    * Option pdfa: pdf version is set to 1.4.
    * Experimental option `ocgcolorlinks': Same as `colorlinks',
      but prints without color. Optional Color Groups of PDF 1.5
      are used. Main disadvantage: the links cannot be wrapped
      across lines, because they are put in an \hbox. Currently
      only drivers `pdftex' and `dvipdfm' are supported.

2008-04-17  6.77q  Heiko Oberdiek
    * 6.77q
    * Fix for small problem with XeLaTeX (\string^^f4).

2008-04-16  6.77p  Heiko Oberdiek
    * 6.77p
    * Patch for missing anchor settings with amsmath (multline) by
      Ross Moore.
    * New option `pdfa' to improve compatibility with PDF/A,
      see README.

2008-04-15  6.77o  Heiko Oberdiek
    * 6.77o
    * Babel 2008/03/16 v3.8j disables shorthands for bookmarks.
      This reduces the probability of warnings, but at the cost
      of ugly bookmarks. Therefore hyperref tries to undo this.
      See LaTeX bug-report `babel/4017'.
    * Fix for bulgarian.ldf's \@Alph and \@alph for \hyper@makecurrent.
    * Patch for missing anchor settings with amsmath (multline) by
      Ross Moore.

2008-04-13  6.77n  Heiko Oberdiek
    * 6.77n
    * New option `linktoc' added, see README.

2008-04-12  6.77m  Heiko Oberdiek
    * 6.77m
    * Surrogate support for bookmarks (utf8.def, including utf8
      sequences starting with ^^f4).
    * Fix: unicode disabled for pdfmoddate and pdfcreationdate.
    * Fix for footnote support of fancyvrb (Manuel P\'egouri\'e-Gonnard).
    * Fix for anchor name settings inside numbered lists.
    * Russian update with comments (Olga Lapko).

2008-04-05  6.77l  Heiko Oberdiek
    * 6.77l
    * \CheckSum fixed.
    * hyperref-tds.zip renamed to hyperref.tds.zip.

2008-04-02  6.77k  Heiko Oberdiek
    * 6.77k
    * Macro \SliTeX supported by \pdfstringdef.

2008-02-06  6.77j  Heiko Oberdiek
    * 6.77j
    * Bug (typo) in \PushButton fixed (inserted in 6.77a).
    * Bug (typo) in hdviwindo.def fixed (Fran\c cois Charette).

2008-01-09  6.77i  Heiko Oberdiek
    * 6.77i
    * Russian names for \autoref added (Olga Lapko).

2007-12-16  6.77h  Heiko Oberdiek
    * 6.77h
    * \Hy@pstringdef(baseurl, ...) with \edef~{\string~}

2007-11-20  6.77g  Heiko Oberdiek
    * 6.77g
    * Forms: /MK suppressed if empty.

2007-11-17  6.77f  Heiko Oberdiek
    * 6.77f
    * Bug fix for dviwindo: misspelled \Hy@DisableOption (Philip Ratcliffe).

2007-11-12  6.77e  Heiko Oberdiek
    * 6.77e
    * LuaTeX: Package `pdftexcmds' for \pdfescapestring.
    * Default producer setting recognices XeTeX and LuaTeX.

2007-11-08  6.77d  Heiko Oberdiek
    * 6.77d
    * If `pdfstartpage' or `pdfstartview' is empty,
      the catalog key /OpenAction is omitted.

2007-11-05  6.77c  Heiko Oberdiek
    * 6.77c
    * Fix for memoir: \stockwith -> \stockwidth.

2007-10-30  6.77b  Heiko Oberdiek
    * 6.77b
    * Option `pdfnewwindow': setting to `true' or `false' sets the
      entry /NewWindow in the action object. The entry is absent,
      if the `pdfnewwindow' is not used or its value is empty
      (then the user preference is used).

2007-10-29  6.77a  Heiko Oberdiek
    * 6.77a
    * New PDF form field options for flag setting, see README.
    * The ugly hooking in \@begindvi is removed in favor of
      using package `atbegshi'.
      * \@hyperfixhead don't exist anymore.
      * Patch of fancybox is obsolete.
      * \AtBeginDvi replaced by \AtBeginShipoutFirst
    * Obscure \HYPERPAGEANCHOR is removed.
    * If \paperwidth and \paperheight contain invalid values, then
      \special{papersize=...} is suppressed and a warning is given.
    * revtex4/driver pdftex: pdfpagelabels uses \clear@document as hook
        instead of LaTeX's \AtEndDocument. This avoids \clearpage that
        confuses revtex4's balancing of the last page.
    * revtex4: Fix for setting label `LastPage'.
    * Fix for package float's \restylefloat* by Axel Sommerfeldt.
    * Bug fix (debian 351260) in 6.75a breaks `hypertexnames=false'.
      Fixed (Axel Sommerfeldt).
    * Bug fix: The scope of \HyperRaiseLinkLength is limited to
      \HyperRaiseLinkHook.
    * Bug fix: broken \autoref if option `draft' is given.
    * Bug fix: longtable + hypertexnames=false (bug found by Axel Sommerfeldt).
    * \pdfstringdef: \@mkboth disabled.
    * Definition of \pagenumbering removed.
    * Fix of problem with babel's shorthands in bibliography.
    * Hungarian names for \autoref added (Miglinszki P\'eter).
    * Fix for form field's multiline (old bug, introduced in v6.73h):
      The default height for multiline entries was calculated before
      the option was evaluated. The default height of multiline entries
      can be configured by \DefaultHeightofTextMultiline.
      Default is 4\baselineskip.
    * \nolinkurl supports escaped characters the same way as \url
      (Joseph Wright).
    * backref 1.28: Avoids duplicate \newwrite calls.

2007-06-14  6.76i  Heiko Oberdiek
    * 6.76i
    * `pdfencoding=auto' a little more efficient.

2007-06-12  6.76h  Heiko Oberdiek
    * 6.76h
    * Fix for default of \theHequation (class `foils'
      do not know counter `section').
    * New option `pdfencoding' added (uses package `stringenc').

2007-05-29  6.76g  Heiko Oberdiek
    * 6.76g
    * The color of launch annotations are set by options
      `runcolor' and `runbordercolor'. (Previously `filecolor'
       was used.)
    * Support for package `showkeys' added for \autoref.
    * Fix for line breaks right after \url or \href.
    * nameref 2.31: Support for caption of package `listings'.
    * nameref 2.31: Some fixes in \NR@@vpageref.

2007-05-09  6.76f  Heiko Oberdiek
    * 6.76f
    * Use of package `etexcmds' for \unexpanded.

2007-05-03  6.76e  Heiko Oberdiek
    * 6.76e
    * hyperref: ConTeXt's base/syst-gen.tex redefines e-TeX's \unexpanded.
    * Some support for amsmath's environment `subequations'.
    * nameref 2.30: \label is supported after longtable's \caption.

2007-04-25  6.76d  Heiko Oberdiek
    * 6.76d
    * Option dvipdfmx-outline-open/\SpecialDvipdfmxOutlineOpen
      adjusted to new CVS version of dvipdfmx.

2007-04-18  6.76c  Heiko Oberdiek
    * 6.76c
    * Fix for star forms of \ref commands.
    * Fixes for \autopageref.

2007-04-11  6.76b  Heiko Oberdiek
    * 6.76b
    * Line end cleanup, removal of spaces.
    * Minor fixes in form part.

2007-04-09  6.76a  Heiko Oberdiek
    * 6.76a
    * Color options implemented by package `hycolor'.
    * pdfborder: Patch for ghostscript added to remove resolution
      dependency. Unclear is the behaviour of Acrobat Distiller,
      dvipsone, and textures.
        The values for pdfborder should be specified in the way
      they should appear in the PDF file. Default: pdborder={0 0 1}
    * \autopageref added.
    * New field option `rotation' added.
    * Field options bordercolor and backgroundcolor:
      * An empty value is permitted.
      * If the value does not start with a number ('0', '1', '.'),
        then it is processed as xcolor specification.
    * Fix for drivers dvipdfm/pdfmark: launch annotation now uses
      `runbordercolor' instead of `filebordercolor'.
    * PD1 encoding: Replacements for older AR versions removed:
      \l, \L, \v z, \v Z, \i, \textfractionmark, \textfi, \textfl
    * \pdfstringdef: a little faster.
    * \href followed by `%' and line break works now.
    * Option dvipdfmx-outline-open or \chardef\SpecialDvipdfmxOutlineOpen=1
      enables support for open outline entries
      (dvipdfmx, since cvs version 2007-03-29).
      Caution: this feature is experimental and can change.
    * Italian translation of \autoref names added (Cristian Battaglia).
    * Support for \greeknumeral and \Greeknumeral in Bookmarks
      (with option unicode).
    * Replacement for \greeknumeral and \Greeknumeral in anchor names.
    * pdfmark: Destinations without rectangle (D.P.Story)
    * Fixes for fancybox.
    * Fixes for chapterbib (Donald Arsenau).
    * Some support for Spanish shorthands in bookmarks added.
    * varioref (hyperref + nameref):
      * Support for \Ref and \Vref.
      * \vref puts the whole reference text in a link.
      * Fix for babel shorthand characters.
      * Small fixes for undefined references.
    * tex4ht: \hyperlinkfileprefix{} added (Eitan Gurari).
    * Some support for hypcap added (idea of Axel Sommerfeldt).
    * Unused form field option `fillcolor' removed.
    * Unused option `pagecolor' removed.
    * Practically unused option `pagebordercolor' removed.
    * \PDFPage removed, because it's undocumented, is not
      free from errors and is not supported by all drivers.
    * nameref 2.29: beamer support added.

2007-02-27  6.75t  Heiko Oberdiek
    * 6.75t
    * Suppressing links with empty link area.
      (Avoids invalid PDF files in case of pdfmark drivers,
      bug found by Thorsten Schwander.)

2007-02-16  6.75s  Heiko Oberdiek
    * 6.75s
    * Fix for \autoref in bookmarks that was broken since the
      star form support of 6.75g. (Bug found by Matthias Franz.)

2007-02-07  6.75r  Heiko Oberdiek
    * 6.75r
    * dvipdfm, option pdfview: Parameters of XYZ fixed (Jin-Hwan Cho).
    * dvipdfm, option pdfview: The implementation was very poor.
      Now XYZ, Fit{,B,H,BH,V,BV} are supported. FitR and parameters
      remain unsupported.

2007-01-25  6.75q  Heiko Oberdiek
    * 6.75q
    * If colorlinks is set to true, pdfborder is set to suppress
      the border. Now also pdfborderstyle is cleared.

2007-01-23  6.75p  Heiko Oberdiek
    * 6.75p
    * Bug fix: disable pdfpagelabels if \thepage is undefined.
    * Forms: color specifications can also be given by color names,
      if package xcolor is loaded.

2007-01-18  6.75o  Heiko Oberdiek
    * 6.75o
    * XeTeX: new option added and default driver detection extended.

2007-01-17  6.75n  Heiko Oberdiek
    * 6.75n
    * ChoiceMenu fix: parameter value is now used if given.

2007-01-14  6.75m  Heiko Oberdiek
    * 6.75m
    * \autoref uses the name for appendix if it references sections
      that follow \appendix in classes without \chapter.
    * Support for beyond-BMP characters in unicode bookmarks
      (Dohyun Kim <nomosnomos@gmail.com>)

2007-01-06  6.75l  Heiko Oberdiek
    * 6.75l
    * Updated default value of option pdfproducer for pdfTeX 1.40.0.

2006-12-30  6.75k  Heiko Oberdiek
    * 6.75k
    * puarenc.def: Additions to PU encoding for Arabi by Youssef Jabri.
    * New option arabic that loads puarenc.def.

2006-12-27  Heiko Oberdiek
    * nameref 2.28: \protected@edef isn't robust enough for removing
      \label in name strings. Now \label is disabled during referencing.

2006-12-21  6.75j  Heiko Oberdiek
    * 6.75j
    * Fix for bug in \Hy@safe@actives..., introduced in 6.75g.
    * nameref 2.27: now \label uses \protected@edef for the nameref
      to remove \label commands while writing into the .aux file.

2006-12-21  6.75i  Heiko Oberdiek
    * 6.75i
    * Fix: \unichar in bookmarks with Unicode encoding.

2006-11-30  6.75h  Heiko Oberdiek
    * New options for pdf viewer preferences:
        pdfdirection, pdfviewarea, pdfviewclip,
        pdfprintarea, pdfprintclip, pdfduplex, pdfpicktraybypdfsize,
        pdfprintpagerange, pdfnumcopies.
      New option for pdf catalog:
        pdflang (except VTeX)
    * Internal change: \pdf@pagelayout renamed to \@pdfpagelayout.
    * Internal change: \@pdfpagemode without slash.

2006-11-15  6.75g  Heiko Oberdiek
    * New option pdfprintscaling.
    * Star version of \autoref* analogous to \ref*.
    * Support of memoir: package memhfixc is automatically loaded.

2006-10-06  Heiko Oberdiek
    * backref 1.27: fix for \backrefspanish.

2006-09-12  6.75f  Heiko Oberdiek
    * 6.75f
    * Documentation fix: options pdfdisplaydoctitle and
      pdfnonfullscreenpagemode

2006-09-06  6.75e  Heiko Oberdiek
    * 6.75e
    * dvipdfm: \leavevmode for links added.
    * dvipdfm: option dvipdfmx added (alias for dvipdfm).
    * pdfmark.def: Bug fix, clash with \Hy@temp.

2006-08-29  6.75d  Heiko Oberdiek
    * 6.75d
    * Fix: If option unicode option is given, page anchors
      are wrong. Fixed by disabling unicode for page anchor names.
    * Listing(s) support: \providecommand instead of \def.

2006-08-16  6.75c  Heiko Oberdiek
    * 6.75c
    * Supporting both options "vietnamese" and "vietnam".

2006-08-15  6.75b  Heiko Oberdiek
    * 6.75b
    * VnTeX support by Han The Thanh. New option: vietam.
    * Fix for bug with varioref, introduced in 6.75a.
    * Entry "algorithm" updated in README.
    * nameref 2.26: required date added for package refcount.

2006-08-01  6.75a  Heiko Oberdiek
    * 6.75a
    * hyperref-tds.zip provided with files sorted in a TDS tree.
    * New option defaults:
      * plainpages=false
      * pdfpagelabels=true
    * Package kvoptions defines \ProcessOptionsWithKV under
      the name \ProcessKeyvalOptions. It replaces
      hyperref's macro \ProcessOptionsWithKV.
    * Some code for extracting reference information is put
      into package refcount that is now loaded by nameref
      and hyperref.
    * Option bookmarksdepth: The depth of the outline entries
      can now set separatly from counter "tocdepth",
      see README.
    * New option: pdfescapeform, see README.
    * \hyper@normalise for action attribute in forms.
    * \ProcessOptionsWithKV: \let\CurrentOption\@empty added.
    * "bordercolor" options now support package xcolor (>=1.11).
    * "color" options also support the optional argument (color
       model) of \color.
    * New option "pdfborderstyle" that allows the setting of the
      border style dictionary. (Be aware that the support of this
      feature by PDF viewers is limited.)
      Example: underlined links can be obtained by
          pdfborderstyle={/S/U}
    * Direct low level bookmark support for \usepackage[utf8]{inputenc}
      and "uftf8x" of package "ucs". Byte sequences until three
      bytes are supported and e-TeX is required.
      (No support for surrogates).
    * Fix in \addcontentsline, if option verbose is set.
    * Better bookmark support for FrenchPro package
      by use of \if@mid@expandable (Bernard Gaulle <gaulle@idris.fr>).
    * Options "pdfcreationdate" and "pdfmoddate" added.
    * README: Section "Limitations" added with "Broken Link Support".
    * Default driver setting: added missed code of corresponding
      options (Thanks for Arnaud Giersch <arnauld.giersch at free.fr>).
    * \penalty10000 added in \Hy@raisedlink to cancel the
      effect of \smash in preventing hyphenation, e.g. a footnote
      after a word.
    * \@classoptionslist can be \relax (see psnfss/3773).
    * \new@ifnextchar also disabled for bookmarks and
      constructs such as \let\if...\if{true,false} are catched,
      see latex/3662.
    * Bug fix: The case "\part without number by counter secnumdepth"
      was forgotten for the bookmarks (thanks to Rachel Elizabeth Dillon).
    * Bug fix: \vpageref defines undefined references with
      empty anchor name that breaks \autoref.
    * Fix: Wrong message about setting of draft fixed,
      if option final is used.
    * Pdfmark driver: better removal of pdfmark stuff,
      especially generated by forms, if the postscript
      application does not define pdfmark, e.g. because the
      output is not pdf (gs >= 8.0).
    * New version numbering scheme of pdfTeX >= 1.30.
    * Fix for \hyper@normalise, if & is used inside \href
      in tabular environments.
    * Fix: Setting pdfproducer in \usepackage's option part
      did'nt have an effect, because it was overwritten by
      the default setting.
    * Fix: pageanchor=false disabled \@hyperfixhead and thus
      many other features unrelated to pageanchor itself.
      (Thanks to Hendri Adriaens for report and analysis.)
      Now pageanchor can be changed during the document, too.
    * Protection of strings that are written as PS/PDF strings.
    * Hook \Hy@setouterhbox for package setouterhbox.
    * Option plainpages: \thepage is run through \pdfstringdef.
      Helps in the case of spanish roman numbers.
    * Deprecate warning for option 'dvipdf'.
    * \ding replaced by its code for dropping the dependency on
      package pifont and a compatibility problem with package
      pinyin (Werner Lemberg).
    * \hyper@normalise: "\\" is escape for "\" (\href, ...).
    * Bug fix (debian 351260) in float support by Braun Gabor.
    * Fix: Write register for bookmarks is only allocated if needed.
    * Empty Unicode strings without Unicode header bytes.
    * Fix for pdfmark+unicode+pdfpagelabels.
    * Bug fix for empty destination names of pdfmark based drivers.
    * Documentation: option hyperfootnotes added.
    * French texts (\HyLang@french) provided by Marc-Antoine Parent.
    * README: compatibility entries for packages ellipsis, verse.
    * \hyper@normalize: support of active dollar.
    * puenc.def: some fixes, reported by Ralf Stubner.
    * Makefile no longer provided.
    * nameref 2.25, backref 1.26: Documenation fix: \HyperrefOverview
      is undefined if bmhydoc.sty is not loaded.
    * nameref 2.24: Patch for ifthen moved from hyperref to nameref.
    * nameref 2.24: Definitions of \filedate and \fileversion removed.
    * nameref 2.23: Support for captions added.
    * nameref 2.22:
      Fix: \@safe@activestrue limited to label name.
    * backref 1.25: New feature \ifbackrefparscan/\backrefprint
    * backref 1.25: Definitions of \filedate and \fileversion removed.
    * backref 1.24: [#1] --> [{#1}]
    * Documentation: README.pdf and ChangeLog.pdf added.

2003-12-03  Heiko Oberdiek
    * nameref 2.21
    * \ref and \pageref are defined at any case, if hyperref
      is not loaded.

2003-11-30  6.74m  Heiko Oberdiek
    * 6.74m
    * \textcolor disabled in bookmarks.

2003-11-15  6.74l  Heiko Oberdiek
    * 6.74l
    * Typo fixed by Werner Lemberg: s/CJK@punktcharx/CJK@punctcharx/

2003-10-30  Heiko Oberdiek
    * nameref 2.20: titlesec support added.

2003-10-12  6.74k  Heiko Oberdiek
    * 6.74k
    * Fix for more than one footnote in longtable's
      columns of type "p".

2003-10-06  6.74j  Heiko Oberdiek
    * 6.74j
    * Bug fix: automatic link type detection failed for
      url field in references (eg. imported labels by xr-hyper).

2003-09-15  6.74i  Heiko Oberdiek
    * 6.74i
    * Bug fix (\if-commands after \ifx of 6.74h's "fleqn" detection).

2003-07-27  6.74h  Heiko Oberdiek
    * 6.74h
    * The lost source for the manual is rewritten by Steve Peter
      and updated by Karl Berry.
    * Bug fix of 6.74f does not work for amsmath's option "fleqn",
      the \label does not detect the equation number, therefore
      the fix is disabled, if "fleqn" is detected.

2003-07-22  6.74g  Heiko Oberdiek
    * 6.74g
    * Bug fixed in pdfmark.def: definition of \strip@pt@and@otherjunk
      moved before \endinput by implicit=false.

2003-07-10  6.74f  Heiko Oberdiek
    * 6.74f
    * Fix for wrong vertical spacing between amsmath's
      equation environments (Dmitri Chubarov <chubarik@gorodok.net>).

2003-06-01  6.74e  Heiko Oberdiek
    * 6.74e
    * README: Hint for hypcap added.
    * pdfmark.def: "cvn" added for named GoToR destination
      (Reinhard Jahraus).

2003-05-12  6.74d  Heiko Oberdiek
    * 6.74d
    * An empty dictionary /ViewerPreferences is now suppressed.

2003-05-12  6.74c  Heiko Oberdiek
    * 6.74c
    * \@addtoreset: \edef replaced by \xdef.

2003-04-28  6.74b  Heiko Oberdiek
    * 6.74b
    * Patch for float.sty compatibility (Anselm Lingnau/Marco Kuhlmann).
    * Tried better anchor setting for floats that are controlled
      by float.sty. Several captions inside one float are not supported.

2003-04-27  6.74a  Heiko Oberdiek
    * 6.74a
    * \newcounter{foo}[bar]: using \theHbar, if available.

2003-04-14  6.73z  Heiko Oberdiek
    * 6.73z
    * New option "pdfdisplaydoctitle" (PDF 1.4).
    * New option "pdfnonfullscreenpagemode".

2003-03-31  6.73y  Heiko Oberdiek
    * 6.73y
    * Also the KOMA-Script classes redefine \LT@array, therefore
      longtable fix extended.

2003-03-25  6.73x  Heiko Oberdiek
    * 6.73x
    * Behaviour of warning "bookmark level for unknown ..." changed:
      * The missing \toclevel@... command is globally defined
        to avoid further warnings.
      * If this entry is not used for the bookmarks, the
        warning is changed into a \PackageInfo.
    * Language support for Afrikaans added.

2003-03-21  6.73w  Heiko Oberdiek
    * 6.73w
    * Errors corrected in documentation part.

2003-03-21  6.73v  Heiko Oberdiek
    * 6.73v
    * \hyperpage now ignores spaces and empty arguments.

2003-03-21  6.73u  Heiko Oberdiek
    * 6.73u
    * Option "encap", other encap character for use with hyperindex
      can be given.

2003-03-20  6.73t  Heiko Oberdiek
    * 6.73t
    * hyperref now uses the same method for language support as
      backref 1.23.
    * Change from \captions<lang> to \extras<lang>.
    * backref 1.23
      Babel support for language strings added
      (suggestion of Danie Els).

2003-03-20  6.73s  Heiko Oberdiek
    * 6.73s
    * Default for \itemautorefname added.
    * backref 1.22
      Bug fixes and additions of Danie Els <dnjels@sun.ac.za>:
      * Typo fixed in \backreflastsep.
      * Package natbib support, if hyperref is not loaded.
      * Language Afrikaans added.
    * hyperref.ins:
      hyperref.drv and hycheck.tex are put outside the scope
      of \usedir.

2003-03-19  6.73r  Heiko Oberdiek
    * 6.73r
    * \hyper@link@: \@safe@activestrue used for internal name
    * backref 1.21:
      * Continued with inserting of \@safe@activestrue.
      * \backrefxxxdupe added for comparision and detection
        of dupes.
      * \backrefalt added with more powerful interface with macros
        \backrefsep, \backreftwosep, and \backreflastsep.
      * Language options added.
      * More documentation.

2003-03-18  6.73q  Heiko Oberdiek
    * 6.73q
    * Suppressing /URI entry if \@baseurl is empty (hpdftex, hdvipsone).
    * /URI moved to Cataloge (hdvipsone).
    * Some locations of "file:" replaced by \Hy@linkfileprefix.

2003-03-18  6.73p  Heiko Oberdiek
    * 6.73p
    * Patch for longtable added (problem reported by Thomas Beuthe).

2003-02-11  6.73o  Heiko Oberdiek
    * 6.73o
    * Support for babel's shorthands in \autoref fixed.
    * Support for \autoref in bookmarks added.
    * Option final added similar to graphics.sty, article.cls, ...
    * \hyperref[#1] does now use babel's \@safe@activestrue.

2003-01-22  6.73n  Heiko Oberdiek
    * 6.73n
    * Unsafe key value pair: Action=<<...#2...#3...>>
      replaced by: Action={<<...#2...#3...>>}
      because it breaks, if #2 or #3 contain a comma.

2003-01-22  6.73m  Heiko Oberdiek
    * 6.73m
    * Support for \@makecaption of class IEEEtran with
      three arguments removed, because version V1.6b uses
      the standard LaTeX interface with two arguments.

2003-01-20  6.73l  Heiko Oberdiek
    * 6.73l
    * Footnote fix: Initialization of \Hy@footnote@currentHref
      added (Thorsten Schwander <schwander@horse.lanl.gov>).

2003-01-17  6.73k  Heiko Oberdiek
    * 6.73k
    * Footnote fix: \label commands inside \footnote do
      not need nameref support (\@currentlabelname).

2003-01-17  6.73j  Heiko Oberdiek
    * 6.73j
    * Fix for footnote code: a \label after \footnote
      commands refers to the previous section or similar
      and not to the footnote.

2002-12-15  6.73i  Heiko Oberdiek
    * 6.73i
    * \texteuro fixed for PU encoding,
      Maksym Polyakov <polyama@myrealbox.com>.

2002-12-10  6.73h  Heiko Oberdiek
    * 6.73h
    * Bugreport of Michael W Daniels <daniels@ling.ohio-state.edu>:
      height in \TextField is not respected, if multiline is set.
      * Fixed by moving the height setting code in the default
        section.
      * Also "4\DefaultHeightofText" replaced by a more robust
        construct.

2002-12-05  6.73g  Heiko Oberdiek
    * 6.73g
    * \edef instead of \def for comparison with value of option
      bookmarkstype (in \@@writetorep), the following should
      work: bookmarkstype=lof

2002-12-03  6.73f  Heiko Oberdiek
    * 6.73f
    * Option "setpagesize" added also for VTeX's \mediawidth/height.
    * VTeX: \mediawidth/height is only set with positive dimen values.

2002-11-29  6.73e  Heiko Oberdiek
    * 6.73e
    * Option "setpagesize" added.

2002-11-14  6.73d  Heiko Oberdiek
    * 6.73d
    * Support for \@addtoreset added, similar to
      \numberwithin (idea of Markus Kohm in
      de.comp.text.tex).

2002-11-07  6.73c  Heiko Oberdiek
    * 6.73c
    * Added "hyperpage" also after "closing range"
      (\index{...|)hyperpage}), because it is allowed
      for makeindex and necessary for XIndy.

2002-11-01  6.73b  Heiko Oberdiek
    * 6.73b
    * \Hy@raisedlink for caption without option nesting.
    * Support for \@makecaption of class IEEEtran that
      uses three arguments.

2002-10-24  6.73a  Heiko Oberdiek
    * 6.73a
    * vtexpdfmark: pdfborder={0 0 1} (Walter Schmidt).

2002-10-22  6.72z  Heiko Oberdiek
    * 6.72z
    * A small remainder of option 4 removed.
    * options.tex: option pdfpagelabels added,
                   option 4 removed.

2002-09-12  6.72y  Heiko Oberdiek
    * 6.72y
    * Addition to \hyper@normalise: \_, \textunderscore,
      \textasciitilde.

2002-09-04  6.72x  Heiko Oberdiek
    * 6.72x
    * \ReadBookmarks is disabled if bookmarks=false is given.
    * \Hy@raisedlink introduced into \hyper@natanchorstart
      (Thanks to Macro Kuhlmann <mk@mcqm.net>).

2002-08-24  6.72w  Heiko Oberdiek
    * 6.72w
    * "\let\pdfoutput\@undefined" removed.
    * Bug fix: option bookmarksnumbered is now respected,
      if package slidesec is used.

2002-08-04  6.72v  Heiko Oberdiek
    * 6.72v
    * Koma classes: optional argument for \maketitle.

2002-08-03  6.72u  Heiko Oberdiek
    * 6.72u
    * \appendix: \Hy@org@appendix moved to the end
      and renamed to \HyOrg@appendix.

2002-07-25  6.72t  Heiko Oberdiek
    * 6.72t
    * Support for footnotes in p-columns of longtables.

2002-06-06  6.72s  Heiko Oberdiek
    * 6.72s
    * \Hy@defaultdriver used, so that "hypertex" can
      be redefined in hyperref.cfg (eg. "dvips").

2002-06-05  Heiko Oberdiek
    * backref 1.20
    * Babel's \@safe@activestrue inserted to bibitem commands.
      But problems with \cite remains (frenchb.ldf).

2002-05-27  6.72r  Heiko Oberdiek
    * 6.72r
    * Problem with varioref's \vref@pagenum fixed
      (Thanks to Felix Neubauer <felix.neubauer@gmx.net>).

2002-05-10  6.72q  Heiko Oberdiek
    * 6.72q
    * Some spaces in PDF output of driver pdftex removed.

2002-05-09  6.72p  Heiko Oberdiek
    * 6.72p
    * Option `pdfusetitle' now correctly disabled.

2002-04-20  6.72o  Heiko Oberdiek
    * 6.72o
    * Bug fix of 6.72n is wrong:
      Octal escape sequences (\000) are not detected by the method
      with \meaning. Now another method, based on \dospecials, is
      used to protect active characters while reading the .out file.

2002-04-19  6.72n  Heiko Oberdiek
    * 6.72n
    * Bug fixed in \ReadBookmarks of driver vtex:
      the text arguments in the .out file are
      now protected.

2002-04-15  6.72m  Heiko Oberdiek
    * 6.72m
    * Adaption to subfigure 2002/03/26 v2.1.2. It uses
      \AtBeginDocument{...\newcommand{\toclevel@subfigure}...}.

2002-04-12  6.72l  Heiko Oberdiek
    * 6.72l
    * Fix from Werner Lemberg <wl@gnu.org> for
      bookmarks with Big5 encoded strings,
      preprocessed by package cjk.

2002-04-09  6.72k  Heiko Oberdiek
    * 6.72k
    * \protected@edef instead of \edef in \hyper@link@.

2002-03-27  6.72j  Heiko Oberdiek
    * 6.72j
    * Tried to fix the problem that links to
      bibliography points to baseline if pdfTeX is
      used by inserting \Hy@raisedlink.
    * \Hy@raisedlink disabled for pdfmark drivers,
      because they use a PostScript method.

2002-03-15  6.72i  Heiko Oberdiek
    * 6.72i
    * \toclevel@subfigure and \toclevel@subtable fixed.

2002-03-15  6.72h  Heiko Oberdiek
    * 6.72h
    * New structure on tug server.
    * Makefile: target "distrib" removed.
    * Textures update by Ross Moore <ross@maths.mq.edu.au>.

2002-03-14  6.72g  Heiko Oberdiek
    * 6.72g
    * Added fix for subfigure 2002/02/14 v2.1.
      Loading order: nameref, subfigure, hyperref.

2002-03-08  6.72f  Heiko Oberdiek
    * 6.72f
    * dvipdfm: pdfstartpage and pdfstartview fixed
      (Akira Kakuto <kakuto@fuk.kindai.ac.jp>).

2002-02-16  6.72e  Heiko Oberdiek
    * 6.72e
    * \pdfstringdef: \cyr disabled for russian.ldf
    * \pdfstringdef: shorthands for macedonian.ldf
    * VTeX 7.54: pdfnewwindow supported in \hyper@linkfile.

2002-01-14  6.72d  Heiko Oberdiek
    * 6.72d
    * Bug fix: \Hy@title, \Hy@author.

2002-01-08  6.72c  Heiko Oberdiek
    * 6.72c
    * pdfmark.def: /URI moved from /DOCVIEW to {Catalog}.
    * pdfmark.def: Unused \@dobaseurl removed.

2002-01-07  6.72b  Heiko Oberdiek
    * 6.72b
    * Support of \stockwidth and \stockheight (memoir class).

2002-01-06  6.72a  Heiko Oberdiek
    * 6.72a
    * Annotation's additinal-actions dictionary for form fields:
      Supported: keystroke (/K), validate (/V), format (/F)
      and now added: onfocus (/Fo), onblur (/Bl),
      onmousedown (/D), onmouseup (/U),
      onenter (/E), onexit(/X)
    * Additional-actions dictionary added in \PDFForm@List and
      \PDFForm@Radio.
    * \PDFForm@Text: "/Ff 1" added, if only \ifFld@readonly is set.

2001-12-23  6.71z  Heiko Oberdiek
    * 6.71z
    * Some \providecommand replaced by \providecommand*.
    * Babel's \@number of file lrbabel.def inserts
      unexpandable tokens into the expansion of \arabic.
      At some places dummy for \@number inserted, where
      anchor and link names are expanded.

2001-12-21  6.71y  Heiko Oberdiek
    * 6.71y
    * Support for chapterbib added, provided by
      Julian Gilbey <J.D.Gilbey@qmul.ac.uk>.

2001-12-06  6.71x  Heiko Oberdiek
    * 6.71x
    * Added fix by Denis Girou for pst-key.tex (1998,
      derived from old keyval.dtx). Any initial brace group
      in the value field is removed.

2001-11-14  6.71w  Heiko Oberdiek
    * 6.71w
    * Added suggestion of Didier Verna <didier@lrde.epita.fr>:
      The fix for multind is also applied for package index.

2001-11-12  6.71v  Heiko Oberdiek
    * 6.71v
    * The feature of 6.71r with automatic detection of
      title and author can be enabled by option
      pdfusetitle. The default is disabled.
    * If pdfusetitle is enabled, an optional argument
      is detected for \title and \author (amsart class).

2001-11-05  6.71u  Heiko Oberdiek
    * 6.71u
    * \literalps@out for dviwindo (D.P. Story).

2001-11-04  6.71t  Heiko Oberdiek
    * 6.71t
    * The patch for harvard is delayed by \AtBeginDocument
      to solve a problem with the package load order, if
      html.sty is present (Command \harvarditem already
      defined).
    * The fix for the Adobe bug introduced in 6.71n
      is changed completely, because Adobe's suggestion
      generates an extra empty page at the end.
      (\literalps@out for dviwindo is currently only a dummy.)

2001-10-30  6.71s  Heiko Oberdiek
    * 6.71s
    * If "\\" or "\newline" are used in \title or
      \author and reused for the pdf information
      entries, then they are replaced by a space
      or a comma and space, see hyperref.dtx.

2001-10-11  6.71r  Heiko Oberdiek
    * 6.71r
    * Detection of \author and \title added for
      defaults of pdf information entries.

2001-09-20  6.71q  Heiko Oberdiek
    * 6.71q
    * Fix for Adobe bug of 6.71n:
      * VTeX in PS mode with GeX: \immediate\special{!=...}

2001-09-18  6.71p  Heiko Oberdiek
    * 6.71p
    * Fix for Adobe bug of 6.71n improved:
      * Support for dviwindo added (D.P. Story).
      * Check for product added (product is level 2).

2001-09-18  6.71o  Heiko Oberdiek
    * 6.71o
    * Warning, if \hypercalcbp is used without
      package calc or e-TeX.
    * Use of \hypercalcbp removed to avoid the above warning.
    * \usepackage{calc} added in testams.tex.

2001-09-18  6.71n  Heiko Oberdiek
    * 6.71n
    * If package tex4ht is loaded, option tex4ht
      is added to hyperref's option list
      (Eitan Gurari <gurari@cis.ohio-state.edu>).
    * Bug fix added for Adobe Distiller 5
      (Adobe bug number 466320, thanks to
      D.P. Story and M. Vulis).
    * testams.tex fixed.

2001-08-19  6.71m  Heiko Oberdiek
    * 6.71m
    * VTeX's \OpMode=3 is accepted the same way as 1 and 2.

2001-08-19  6.71l  Heiko Oberdiek
    * 6.71l
    * OS part in VTeX's /Producer default corrected.

2001-08-19  6.71k  Heiko Oberdiek
    * 6.71k
    * Default of /Producer string:
      * updated for pdfTeX >= 1.00a,
      * pdfeTeX detection added,
      * \VTeXOS added for VTeX >= 7.45.

2001-08-16  6.71j  Heiko Oberdiek
    * 6.71j
    * Translation of \autoref names to brazil/portuges by
      Willie Dresler Leiva <dreslerleiva@hotmail.com>.
    * test/test0.dvi removed.
    * test/test7.tex: \usepackage{times} to get smaller test7.pdf.
    * Makefile: targets clean and distrib updated, $(RM) introduced.

2001-08-10  6.71i  Heiko Oberdiek
    * 6.71i
    * Compatibility problem with xypic, introduced by
      version 6.71g, fixed.

2001-07-03  Heiko Oberdiek
    * Two small fixes of Makefile, provided by
      Martin Maechler <maechler@stat.math.ethz.ch>.

2001-06-18  6.71h  Heiko Oberdiek
    * 6.71h
    * Option pdfpagemode with empty argument sets
      default behaviour (an alternative would be "UseNone")
      in order to avoid the wrong name "/".

2001-05-26  6.71g  Heiko Oberdiek
    * 6.71g
    * Contributions by Ross Moore <ross@ics.mq.edu.au> and
      Daniel Steffen:
      a. patch to  htexture.def  that adjusts the PDF@SetupDoc
         so that it includes the setup information from  pdfmark.def
         as well as the tokens needed by Textures itself.
      b. changes to the \AtBeginDocument usage to implement
         compatibility with the  ldump.sty  package.
    * Bug fix in multind support (forgotten backslash).
    * Fix for driver pdftex: \pdfpagewidth and \pdfpageheight
      are not set, if \paperwidth or \paperheight are zero,
      because it is likely that the settings of pdftex.cfg
      are better than the heuristics of pdfTeX, if the dimen
      lengths are zero.

2001-04-13  6.71f  Heiko Oberdiek
    * 6.71f
    * Feature request of Jens-Uwe Morawski <morawski@gmx.net>:
      \thispdfpagelabel introduced.

2001-04-05  6.71e  Heiko Oberdiek
    * 6.71e
    * \@begindvi changed:
      * \Hy@begindvi for hyperref stuff in \@begindvi introduced,
      * small bug fix (first page with options
        pdfpagelabels + pageanchor=false).

2001-04-05  6.71d  Heiko Oberdiek
    * 6.71d
    * Fix for \@@Radio in hdvipdfm.def for AR5, provided
      by D. P. Story <story@uakron.edu>.
    * Spell error corrected (\Hy@captionsspanish).
    * The fix of 6.71b for VTeX paper size was introduced
      to solve problem with prosper, but because of new problem
      with pdfscreen, the fix is redone.

2001-02-20  6.71c  Heiko Oberdiek
    * 6.71c
    * Bug fix, introduced in 6.71b.

2001-02-20  6.71b  Heiko Oberdiek
    * 6.71b
    * Fixes by Markus Kohm:
      * Applying the \@addchap hack for scrreprt.
      * Disabling the \@addchap hack for komascript
        versions since 2001/01/01, because these
        versions contain hyperref support.
      * The \@ssect, \@schapter, ... hacks are also applied
        to driver hypertex.
    * Fixes by Alex (VTeX):
      * Correction of paper size setting.
      * /Replace transition supported.

2001-01-27  Heiko Oberdiek
    * nameref 2.19:
      option final of showkeys now detected.

2000-11-05  6.71a  Heiko Oberdiek
    * 6.71a
    * Two errorneous garbage lines removed, they cause
      an infinite loop with \autoref{<equation|footnote>}.

2000-10-04  6.71  Sebastian Rahtz
    * 6.71 CTAN release

2000-09-29  6.70y  Heiko Oberdiek
    * 6.70y
    * Check of empty /Dest and /DestAnchor values
      improved (\pdfmark).

2000-09-22  6.70x  Heiko Oberdiek
    * 6.70x
    * Next typo fixed (option american).

2000-09-22  6.70w  Heiko Oberdiek
    * 6.70w
    * \DeclareRobustCommand: \href, \url, \hyperimage,
                             \hyperref
    * Typo fixed (option american).

2000-09-07  6.70v  Heiko Oberdiek
    * 6.70v
    * Fix for option CJKbookmarks.

2000-09-06  6.70u  Heiko Oberdiek
    * 6.70u
    * Fix of \pdf@rect and \@hyperfixhead for seminar
    * Default for \special@paper with values for
      packages typearea or geometry.
    * Fix for seminar: true values for \pdf{h,v}origin
      and \pdfpage{width,height} (Thanks to
      Stephan Lehmke).
    * File `test/seminar.con' replaced by environment
      `filecontents' in file `testslide.tex'.

2000-09-05  6.70t  Heiko Oberdiek
    * 6.70t
    * Fixes for packages listings and listing.
    * Some \setbox...=\hbox replaced by color safer
      constructs.
    * Patch for bookmarks with package cjk, enabled
      with option `CJKbookmarks'.

2000-08-31  6.70s  Heiko Oberdiek
    * 6.70s
    * URLs, broken by bibTeX, work now:
        \url{%
          http://www.%
          dante.de/%
        }
      ("%^^M" are detected and removed, thanks
      Stefan Ulrich <ulrich@cis.uni-muenchen.de>
      for his suggestion.)
    * Checks added to hycheck.tex
    * \caption checks whether \@captype is defined.

2000-08-30  6.70r  Heiko Oberdiek
    * 6.70r
    * Shorter PostScript names (/H.X) for drivers of dvips type.
    * Bug fix (hvpdfmark.def): /pdf@voff
    * New test file `hycheck.tex'.
    * Bug fix: latex/2318 fix added to \@caption.
    * Bug fix: \numberwithin

2000-07-30  6.70q  Heiko Oberdiek
    * 6.70q
    * VTeX: further fixes.

2000-07-17  6.70p  Heiko Oberdiek
    * 6.70p
    * \test@reftype fixed (used for \autoref).
    * autorefnames: german fixed, spanish added.
    * VTeX: additions and fixes from Alex Kostin.

2000-07-04  6.70o  Heiko Oberdiek
    * 6.70o
    * Test files testbm{oe,sc,zc,yi,l}.tex merged to testbma.tex.
    * Added correct \@hyper@launch for hvtex.def (Alex Kostin).

2000-07-03  6.70n  Heiko Oberdiek
    * 6.70n
    * Default for \Hy@pageheight changed from A4 to
      setting via \hypercalcbp and \paperheight.

2000-07-02  6.70m  Heiko Oberdiek
    * 6.70m
    * Feature added: \hypercalcbp (see hyperref.dtx).

2000-07-02  6.70l  Heiko Oberdiek
    * 6.70l
    * Bugfix in onopen of 6.70k undoned. It will
      be fixed in VTeX itself.

2000-07-01  6.70k  Heiko Oberdiek
    * 6.70k
    * Own section for vtexpdfmark driver and
      PostScript code fixed.
    * Bug in hvtex.def fixed: missing space in onopen special.

2000-07-01  6.70j  Heiko Oberdiek
    * 6.70j
    * hyperref.ins for vtexpdfmark corrected.

2000-07-01  6.70i  Heiko Oberdiek
    * 6.70i
    * Start of new VTeX driver that support pdfmark specials.
      Option `vtexpdfmark', file `vtexmrk.def'
      (contributed by Michael Vulis).
    * hyperref.ins: hvtexmrk.def added.

2000-06-30  6.70h  Heiko Oberdiek
    * 6.70h
    * nohyperref: \hyperpage disabled.
    * Defaults for \autoref's names only define \...autorefname.
    * Problem with \hyper@hash fixed.
    * \nolinkurl added (variant of \url, that does not make
       a link, eg. for use in the second argument of \href).
    * Problem fixed, that warning ``Label(s) may have changed.''
      always appears with `babel' and `\bibcite'.
    * Update of htextures.def by Ross Moore <ross@ics.mq.edu.au>:
      * the blue rectangles no longer appear with `colorlinks',
      * pdfmark support,
      * the built-in support for hypertex specials is
        utilised.
    * Update of hvtex.def by Michael Vulis
      <support@micropress-inc.com>:
      * Bug in \Acrobatmenu fixed.
      * Transition effects added (written by Alex Kostin).
    * pdfmark.def: Character slash `/' now works
      in destination names (eg: "cite.OMG:formal/98-12-01").

2000-05-08  6.70g  Heiko Oberdiek
    * 6.70g
    * \autoref names: To solve the uppercase problem,
      first the names \...autorefname are used in \autoref.
      Language options added for english and german languages.

2000-05-08  6.70f  Heiko Oberdiek
    * 6.70f, nameref: 2.18
    * Anchor of foonotes raised.
    * showkey support (nameref.dtx: \label, \ref, \pageref, \nameref,
      not checked and tested is \cite).
    * \@xfootnotetext calls \H@@mpfootnotetext, if called in minipage.
    * Bug \href{foo.pdf#bar} fixed, introduced in 6.70c.
    * Bug harvard/backref fixed ({\thepage}{\current@label}).

2000-04-12  6.70e  Heiko Oberdiek
    * 6.70e
    * Empty reference causes crash of distiller, therefore
      empty references replaced by UNDEFINED
      (pdftex, pdfmark, dvips, vtex, dvipdfm).

2000-04-11  6.70d  Heiko Oberdiek
    * 6.70d
    * hvtexhtm detected as default driver.
    * Bug fix (undefined \pageref within \ifthenelse).

2000-03-31  6.70c  Heiko Oberdiek
    * 6.70c
    * \hyper@normalise: %, \%, #, \# expands to catcode `other'
      characters, \url{http://foo.bar/%2e_~#hash} should work.
    * \pdfBorderAttrs removed and replaced by
      "/Border [\@pdfborder]".
      If option colorlinks is set, the border is set to zero
      immediately, not \AtBeginDocument (for people who
      want to have both borders and colored links).

2000-03-31  6.70b  Heiko Oberdiek
    * 6.70b
    * Definition of \x remains unchanged (bug introduced in 6.67g).
    * Packages titlesec and titletoc support by Javier Bezos
      <jbezos@arrakis.es>.
    * \MP added (\pdfbookmarkstring, htex4ht.cfg).
    * All files of hyperref.dtx now identify themselves
      by \Provides{File,Package}.
    * Start with nohyperref.sty (SR), toc-level addtions by HO.
    * Updated: testbm{gl,u}.tex

2000-03-23  6.70a  Heiko Oberdiek
    * 6.70a
    * New option: pdfpageduration for the /Dur key
      in the pdf page object, the value is empty or
      contains the length in seconds (real).
      Supported drivers: pdftex, pdfmark.
    * New option: pdfpagehidden for the /Hid key
      in the pdf page object, the value is a boolean.
      Supported drivers: pdftex, pdfmark.

2000-03-22  6.70  Sebastian Rahtz
    * 6.70 CTAN release (TeX Live 5)

2000-03-22  6.69f  Heiko Oberdiek
    * 6.69f
    * \@ifundefined{thechapter} changed to \@ifundefined{chapter}
      because of compatibility with french.sty.
    * xr-hyper.sty: \xdef changed to \protected@xdef
      (Stephan Lehmke <Stephan.Lehmke@cs.uni-dortmund.de>).
    * hvtex.def: default for pdfview changed to xyz.

2000-03-07  6.69e  Heiko Oberdiek
    * 6.69e
    * Fix for babel/3174 (\@save@activestrue in \hyper@normalise).

2000-03-02  6.69d  Heiko Oberdiek
    * 6.69d
    * Fix for \texttilde with babel's spanish, estonian, galician
    * Expandable versions without link of \ref and \pageref:
      \hypergetref and \hypergetpageref.
    * \ifthenelse: \ref and \pageref use the \hyperget... variants.
    * \hyper@chars added in \hyper@anchor of drivers
      hypertex, vtexhtml, and vtex.
    * Forms: checkboxsymbol introduced (Michael Wiedmann
      <michael.wiedmann@detewe.de>).
    * Redefinitions in \appendix are made globally
      (Tim J Harding <Tim.Harding@quadstone.com>).
    * If \chapter is undefined, it remains now undefined.

2000-01-22  6.69c  Heiko Oberdiek
    * 6.69c
    * D. P. Story <story@uakron.edu> has adapted forms
      part of pdfTeX to dvipdfm.

2000-01-21  6.69b  Heiko Oberdiek
    * 6.69b
    * \@writetorep: destination and level check added.
    * \addcontentsline: \phantomsection added, if no destination.

2000-01-19  6.69a  Heiko Oberdiek
    * 6.69a
    * Bug fixed: tabularx+\maketitle+\footnote.
    * LPPL 1.2, manifest.txt updated.

2000-01-18  6.69  Sebastian Rahtz
    * 6.69 CTAN release
    * Missing test files added.

2000-01-17  6.68a  Heiko Oberdiek
    * 6.68a
    * pdfpagescrop works now with dvipdfm (D. P. Story
      <story@uakron.edu>).

2000-01-13  6.68  Sebastian Rahtz
    * 6.68 CTAN release

2000-01-11  6.67h  Heiko Oberdiek
    * 6.67h
    * pdfpagemode: /None corrected to /UseNone.
    * \pdfstringdef: \halign disabled (because of errors by #).
    * Option draft: bookmarks are disabled (thanks to Michael Vulis).
    * Outdated bookmark documentation removed.
    * hvtex.def: \media{width,height} supported.
    * Space after \@pdfhighlight inserted (hpdftex.def).
    * Bug fixed in redefinition of \@chapter.
    * Small bug fixed in \Hy@boolkey.

1999-12-01  6.67g  Heiko Oberdiek
    * 6.67g
    * test/phys332-{1,2}.jpg renamed to test/phys{1,2}.jpg
    * Improved \catcode check and settings at the beginning
      of hyperref.sty.
    * [#1]-Bug fixed by [{#1}] in the definition of \htmlref
      and \@newctr and in many uses of \pdfmark.

1999-11-24  6.67f  Heiko Oberdiek
    * 6.67f
    * Test files checked by Sebastian Rahtz.
    * Unwanted spaces removed (dviwindo, outline).
    * Redone: \def\texorpdfstring to \newcommand*
    * Other implementation of \HyPSD@tocsection by Michael Downes.
    * ps2pdf: Default for pdfborder: 0 0 1
    * \belowpdfbookmark added (setting bookmark below current
      level without changing it).
    * \@ChoiceMenu: coiled "{\if}\fi" cleared to "{\if\fi}".
    * Fix for \citeN and \shortciteN of package chicago.

1999-11-09  6.67e  Heiko Oberdiek
    * 6.67e
    * Detection of VTeX PS mode (OpMode=2).
    * Added \tocsection fix for AMS classes
      (thanks to Michael Downes/Tom Kacvinsky).
    * Changed \newcommand*{\texorpdfstring} to \def\texorpdfstring
      (a wish of Tom Kacvinsky).
    * INSTALLDIRVAR added to makefile (default: TEXMFMAIN).

1999-11-09  6.67d  Heiko Oberdiek
    * 6.67d
    * Unwanted space removed in \hyper@linkstart (hvtex.def).
    * <hvtex,hvtexhtml> renamed to <vtex,vtexhtml>
    * If no driver is given, VTeX in PDF mode is now detected.

1999-11-08  6.67c  Heiko Oberdiek
    * 6.67c
    * hog.{eps,pdf} added for test0.tex
    * Bug in \Acrobatmenu of hvtex.def fixed.

1999-11-04  6.67b  Heiko Oberdiek
    * 6.67b
    * New feature: With option `pdfpagelabels' the
      /PageLabels entry in the /Catalog object of PDF 1.3
      is supported.
      With `pdftex' and `vtex' one TeX run suffices,
      other pdf driver, that work via \special, need
      two TeX runs.
    * Option `4' removed, because it is not used.

1999-10-23  6.67a  Heiko Oberdiek
    * 6.67a
    * \Hy@boolkey with optional argument for option name, if it
      is different.
    * hpdftex.def: \pdfrefform\OBJ@acroform, ... added.

1999-10-18  6.67  Heiko Oberdiek
    * 6.67 public release on CTAN

1999-10-14  6.66m  Heiko Oberdiek
    * 6.66m
    * makefile fixes.

1999-10-13  6.66l  Heiko Oberdiek
    * 6.66l
    * dvipdfm driver updated by Sebastian Rahtz.
    * LPPL 1.1, manifest.txt added.
    * \hyperlinkfileprefix for Ross Moore.
    * Option baseurl disabled after first use.
    * Option debug = verbose.
    * Used global options are removed from the unused option list.
    * \pdfstringdef: \leavevmode disabled,
      \guill@spacing (frenchb.ldf) properly defined.
    * Directory structure: test/ and doc/
    * Slides and paper of Heiko's talk at EuroTeX'99 added in doc/.

1999-10-07  6.66k  Heiko Oberdiek
    * 6.66k
    * hyperref.ins: eight times faster by \generate (docstrip 2.4)
      (Suggestion by Werner Lemberg <wl@gnu.org>).
    * backref.dtx 1.19:
      * \backcite ignores entries that are already present.
      * Some cosmetic clean up.
    * nameref.dtx 2.17: Some cosmetic clean up.
    * \Hy@boolkey with error checking.
    * Code for options backref and pagebackref rewritten.
    * Options are disabled after use.

1999-10-05  6.66j  Heiko Oberdiek
    * 6.66j
    * foiltex: \ext@table, \ext@figure defined.

1999-10-05  6.66i  Heiko Oberdiek
    * 6.66i
    * \pdfstringdef: support of shorthands of some babel
      languages added.
    * \ij, \IJ added in PD1 and PU encoding for Dutch.

1999-10-05  6.66h  Heiko Oberdiek
    * 6.66h
    * Making destination for \addcontentsline in
      \@chapter, if \c@secnumdepth<0, \frontmatter, or \backmatter.
    * `(' and `)' added to \Hy@{Set,Restore}Catcodes.

1999-10-01  6.66g  Heiko Oberdiek
    * 6.66g
    * \index{test|(} supported.

1999-09-28  6.66f  Heiko Oberdiek
    * 6.66f
    * options.tex with bookmarkstype
    * Bug in \autoref fixed: chapter/appendix detection
    * \\ and \newline produces a warning in \pdfstringdef
    * draft=false should work.

1999-09-14  6.66e  Heiko Oberdiek
    * 6.66e
    * Unwanted space in \HyPsd@LetUnexpandableSpace removed.

1999-09-13  6.66d  Heiko Oberdiek
    * 6.66d
    * \@footnotemark is also disabled, if package
      tabularx is loaded.

1999-09-10  6.66c  Heiko Oberdiek
    * 6.66c
    * Bug fix: Definition of \Hy@SaveLastSkip is moved before \MaybeStopEarly.

1999-09-10  6.66b  Heiko Oberdiek
    * 6.66b
    * Starting with option warnings, if the option is
      set at a wrong place.
    * Support for package multind.
    * \textnumero added to testbmu.tex.

1999-09-08  6.66a  Heiko Oberdiek
    * 6.66a
    * Catcodes are set at begin of package and restored at the end.
      (Bug fix: ltxdoc.cls makes '|' active...)

1999-09-08  6.66  Sebastian Rahtz
    * Release 6.66

1999-09-01  6.65e  Heiko Oberdiek
    * 6.65e
    * Test for \XR@addURL instead of the package name, because
      they exist different versions of xr and xr-hyper.

1999-08-31  6.65d  Heiko Oberdiek
    * 6.65d
    * Bug fixed (use of \renewcommand in \pdfstringdefDisableCommands)
    * Weak support for \ref and \pageref in bookmarks added.
    * Made bookmark code less slow (testbmu.tex compiles 20% faster):
      \HyPsd@ConvertToUnicode rewritten, \HyPsd@string introduced, ...
    * Bug detected by Ian Bruce: hyperref has a different spacing
      with theorem environments.
      Cause: The \lastskip value is destroyd by the specials that
      set the anchor.
      Fix: Saving the \lastskip value before the specials, and after
      setting \nobreak\{h,v}skip-\lastskip\{h,v}skip\lastskip.
      See \Hy@SaveLastskip - \Hy@RestoreLastskip.
      (most drivers: \hyper@anchor, \hyper@anchorstart - \hyper@anchorend;
      pdftex: \new@pdflink; dvipdfm: \@pdfm@dest)
    * \CYRCHDSC and \cyrchdsc corrected to \CYRCHRDSC and \cyrchrdsc
      (Thanks to Vladimir Volovich <vvv@vvv.vsu.ru>)
    * Bug fixed: \HAR@checkcitations redefined to add \hyper@@link.
      Without this the "Changed labels" warning would always appear.

1999-08-24  6.65c  Heiko Oberdiek
    * 6.65c
    * Unicode bookmark support 0x0000..0x04FF.
    * testbmu.tex: detailed test file for Unicode bookmarks.
    * Default setting of \@pdfborder with \providecommand,
      so package option `pdfborder' does work now.
    * \hv@pdf@char: support of octal codes with VTeX
      versions greater or equal 6.50.
    * Typo in option 'vtex' corrected.
    * Again backref 1.18.
    * Various drivers (dviwindo, hypertex, ...): \leavevmode in
      \hyper@linkurl, \hyper@linkfile, ... added where missing.
    * testform2.tex renamed to testfor2.tex (8+3 file name).

1999-08-17  6.65b  Heiko Oberdiek
    * 6.65b
    * Unicode bookmark support, starting with Cyrillic.

1999-08-14  6.65a  Heiko Oberdiek
    * 6.65a
    * Module pdfstringdef: bug (\space) and typo fixed.

1999-08-12  6.65  Sebastian Rahtz
    * RELEASE 6.65

1999-08-10  6.64h  Sebastian Rahtz
    * 6.64h
    * Moved some sections to before \MaybeStopEarly. Otherwise
       implicit=false mode never saw some important stuff.
    * hyperref.dtx: added \href to list of ignored commands in
      bookmarks. cleaned up VTEX stuff as per diagnosis by Heiko

1999-08-06  6.64g  Sebastian Rahtz
    * 6.64g
    * hyperref.dtx: typos and little fixes from Heiko
    * added another special thing for typexml

1999-07-29  Sebastian Rahtz
    * version 6.64c. hyperref.dtx: some typos corrected, and form
      primitives of pdftex

1999-07-28  Sebastian Rahtz
    * cut out any footnote work if tabularx is
      loaded. add some form stuff from D P Story

1999-07-28  Sebastian Rahtz
    * version 6.64b
    * hyperref.dtx:
    Changes from Heiko:
    Module pdfstringdef:
    * Small bug in \HyPsd@ProtectSpaces/HyPsd@RemoveMask fixed.
    * \@ifnextchar because of \futurelet disabled.
    * Disabling of \@ifstar removed, because it calls \@ifnextchar.
    * \@protected@testopt disabled to show the problematic macro in
      the warning message (commands with an optional argument).
    * \pdfstringdefWarn#1 prints a warning message with token #1,
      it can be used in code that disables macros by the user.
    * \pdfstringdefDisableCommands#1 is a easier interface for
      the hook \pdfstringdefPreHook. It appends its argument to the
      meaning of \pdfstringdefPreHook. The character @ can be used
      in command names.
    * \penalty is removed silently.
    * \kern and \hskip are detected with a warning:
      * At the beginning or, if the value is less than 1ex,
        they are removed.
      * Else they are replaced by a space.

    Fix for \pdfpage(s)attr:
    * Setting the /CropBox with \pdfpagesattr:
      The old meaning of \pdfpagesattr is appended.
    * Initial value of \@pdfpagestransition is \relax
      to differentiate between a unused or empty option.
    * \hyper@pagetransition (hpdftex):
      * The old entry /Trans is removed from \pdfpageattr.
      * The remaining old meaning retains and
      * the new /Trans is appended.
    * \hyper@pagetransition (pdfmark):
      * \if-switch for \relax added to get the old behaviour.
      ? (1) Need to delete an old entry?
      ? If 1=yes, how to delete?

1999-07-21  Sebastian Rahtz
    * version 6.64a, corrected typos in VTEX stuff

1999-07-19  6.64  Sebastian Rahtz
    * RELEASE 6.64
    * hyperref.dtx: support pdftex > 0.14 with new primitive names
    * hyperref.dtx: bookmark patches from Stephan Haller, to allow
      local changes of open status
    * hyperref.dtx: small patche for \seteqlabel. obscure problem in
      amstex compatibility mode, found by Michael Downes.
    * hyperref.dtx: patches to VTEX bookmark processing, from Taco
      Hoekwater, following patches by Denis Girou.

1999-07-08  6.63  Sebastian Rahtz
    * RELEASE 6.63
    * hyperref.dtx: added "typexml" option for typexml package
    * Some cleanups from Heiko

1999-06-29  6.62  Sebastian Rahtz
    * RELEASE 6.62
    * hyperref.dtx: (from Heiko), gobble \discretionary in bookmarks

1999-06-27  6.61  Sebastian Rahtz
    * RELEASE 6.61
    * hyperref.dtx: for Babel compatibility, use its  \@safe@actives
      switch in cross-refs (also in nameref.dtx), plus be nicer about
    * in \pdfstringdef (from Heiko). Move \phantomsection to main package.

1999-06-11  6.60  Sebastian Rahtz
    * RELEASE 6.60
    * nameref.dtx: changed \Sectionformat to a \providecommand, as it
      now comes \AtBeginDocument

1999-06-10  Sebastian Rahtz
    * hyperref.dtx: * Increment of version letter to 6.58f
    * hyperref.dtx: add \phantomsection, to make a section-like anchor
      Missing {} after \@ifpackageloaded{subfigure}
    * nameref.dtx define \section@level for pdfscreen
    From Heiko:
    * lastpage fix (added page anchor name, ...).
    * documentation for lastpage support added.
    * \pdfstringdef: \Generic{Error,Warn,Info} disabled while
      expanding.
    * \pdfstringdef: french fix changed to get rid of hard coded
      numbers for the guillemets.

1999-06-09  Sebastian Rahtz
    * hyperref.dtx: * Increment of version letter to 6.58b
    Loads of cleanups by Heiko:
     * \def\@pdfpagecrop{} removed, because it isn't used further
     * Loading of \Hy@driver part replaced (see previous email)
     * Old name \Hy@PDFDef found, replaced by \pdfstringdef
     * Module \pdfstringdef: Use of prefix "\HyPsd@" (it's shorter
      and easier to read than "\Hy@psd@".
     * \let\add@accent\HyPsd@add@accent instead of the definition
       in \pdfstringdef (saving run time).
     * Corrected to \begin{macro}{\HyPsd@ITALCORR}.
     * old ifbookmark replaced by texorpdfstring in description.
     * Missing lines added in pd1enc.def (\",\r,\v,\.,\c)
     * Bugs in  \define@key{Field}{maxlen}{\Fld@maxlen=#1}
            and  \define@key{Field}{menulength}{%
     * Changed \orig@appendix to \Hy@orig@appendix.
         \orig@maketitle to \Hy@orig@maketitle.
     * Replaced \global\def --> \gdef
     * Replaced \global\edef --> \xdef
     * Starting with identing (length 2) and checking the line length.

1999-06-08  Sebastian Rahtz
    * hyperref.dtx. make "subfigure" force hypertexnames=false; remove
      exactdef option (obsolete), and set default of 0 for bookmark
      level of unknown objects (\toclevel@...)
    * a lot of cleaning up of code layout, requested by Heiko, and bug
      fixing related to \addcontentsline

1999-05-30  Sebastian Rahtz
    * backref.dtx: added debugging/verbose  output
    * hyperref.dtx: considerable reworking of \addcontentsline, with
      wide-reaching effects
    * Some more PD1 fixes from Heiko. Stop using \@foo, too common a
      choice by others
    * Some fixes for TeX4ht, from Eitan Gurari

1999-05-19  6.57  Sebastian Rahtz
    * RELEASE 6.57
    * hyperref.dtx: a good many missing or extra spaces in and around
      line endings were found by Heiko and corrected.

1999-05-18  Sebastian Rahtz
    * hyperref.dtx: fixes to \textLF etc from Heiko

1999-05-17  Sebastian Rahtz
    * hyperref.dtx: Raise equation anchors by \baselineskip;
         dangerous, but its the only hope for XYZ views
    * Some fixes for tex4ht from Eitan Gurari
    * stop defaulting papersize \special
    * make bookmarks use tocdepth not secnumdepth
    * Some fixes for AMS equations, will probably break something!
    * some characters changed, and some added, in PD1
      encoding, to allow for silly behaviour of Acrobat, and to help
      Poles (via Wojciech A. Myszka <W.Myszka@immt.pwr.wroc.pl>)

    * backref.dtx: added support for chicago.sty (requested by Alan Reese)

1999-05-14  Sebastian Rahtz
    * hyperref.dtx: added new option hypertexnames. if it is *false*,
      unique arbitrary names are given for anchors and links, to avoid
      any conflict caused by counters being redefined etc. Long overdue.
    * Guillemet fix from Heiko.

1999-04-13  6.56  Sebastian Rahtz
    * RELEASE 6.56
    * hyperref.dtx: missed a \if@filesw (Heiko spotted), and removed
      the <repere> section

1999-04-12  6.55  Sebastian Rahtz
    * RELEASE 6.55
    * hyperref.dtx: when the run: type of URL is used, a \relax creeps
      into the output with pdfmark drivers. corrected.
    * Add some missing \if@filesw code (from Heiko)
    * Proper dummy initialisation of \pdfbookmark
    * Correct serious error over detecting whether seminar is being used
      (added new test, and defined \ifhy@seminarslides)
    * If implicit=false is used, ensure that \PDF@FinishDoc (to add
      DOCINFO stuff) is still done, \AtBeginDocument (it was tied to the
      redefinition of \@thehead)

1999-03-31  6.54  Sebastian Rahtz
    * RELEASE 6.54
    * hyperref.dtx: fixes from Heiko in pdf doc encoding stuff

1999-03-30  6.53  Sebastian Rahtz
    * RELEASE 6.53
    * hyperref.dtx: complete replacement of Heiko's part by nicely
      documented dtx....

    Name changes:
    \newif\ifPDFbookmark ==> \newif\ifHy@pdfstring (internal name)
    \ifbookmark          ==> \texorpdfstring (user command)
    \Hy@PDFDef           ==> \pdfstringdef (user or package command)

    Heiko summarizes the features of this \Hy@PDFDef:
    * PD1 encoding
    * Unknown glyphs don't cause an infinite error loop now (see
      bug report few weeks ago in pdftex@tug.org).
    * Grouping characters can be used, they are removed silently,
      so things like "\TeX{}" can be written.
    * With this version of \Hy@PDFDef the option exactdef can be
      removed now because of the warning messages.
    * All non-expandible commands like unknown glyphs or stomach
      commands are catched by this version: a comprehensive
      warning message is produced and the tokens are removed.
    * xspace support.
    * Support for unbalanced parentheses, hyparen.sty is now obsolete.

1999-03-26  6.52  Sebastian Rahtz
    * RELEASE 6.52
    * hyperref.dtx: Wherever "naturalnames" is used, disable
      \textlatin (from Babel 3.6k). Thanks to Felix Neubauer
      <Felix.Neubauer@gmx.net>
    * Fixes for seminar (Denis Girou <denis.girou@idris.fr>)

1999-03-12  6.51  Sebastian Rahtz
    * RELEASE 6.51 (unreleased)
    * hyperref.dtx: yet more bookmark magic from Heiko Oberdiek!

1999-02-21  Sebastian Rahtz
    * hyperref.dtx: trap a URL type of "run:" and attempt to use it to
      launch an application. In dvips, dvipdfm and pdftex drivers; it
      seems to work in Windows. By default it translates to file:

1999-02-17  Sebastian Rahtz
    * Changed the copyright notice
    * hyperref.dtx: some (more) corrections from Heiko

1999-02-16  6.50  Sebastian Rahtz
    * RELEASE 6.50
    * hyperref.dtx: some corrections from Heiko

1999-02-14  6.49  Sebastian Rahtz
    * RELEASE 6.49
    * hyperref.dtx: remove grouping around PDF@SetupDoc, allowing
      \pdfpagesttr in pdftex to work properly (ie CropBox)
      move PD@FinishDoc to happen at start of dvi (in page header);
      this allows for documents ending in \clearpage in which case the
      stuff never happened. sigh.

1999-02-06  6.48  Sebastian Rahtz
    * RELEASE 6.48
    * hyperref.dtx: add option "naturalnames", which makes hyperref use
      eg \thesection instead of \theHsection. may help some people.
    * Add option "verbose" to provide a debugging hook.
    * Set some more commands to no-op in bookmarks.
    * Remove all pdfinfo from PDF@SetupDoc, and transfer to new
      PDF@FinishDoc, which happens \AtEndDocument. This allows
      \maketitle to do \hypersetup{pdftitle=\@title} etc
    * Rearranged some lines of code.

1999-02-01  6.47  Sebastian Rahtz
    * RELEASE 6.47
    * hyperref.dtx: removed code from dvipdfm by mistake. restored.

1999-01-27  6.46  Sebastian Rahtz
    * RELEASE 6.46
    * hyperref.dtx: add support for colorlinks to dvipdfm driver
    (missed out by mistake before), and \AcrobatMenu

1999-01-20  Sebastian Rahtz
    * hyperref.dtx:  changed \texttilde to \textasciitilde; removed
      \textbeta

1998-12-17  6.45  Sebastian Rahtz
    * RELEASE 6.45
    * hyperref.dtx: make \footnotemark and \footnotetext use original
      non-hyper definitions. from pzezza@facec.cce.unifi.it.

1998-12-07  6.44  Sebastian Rahtz
    * RELEASE 6.44
    * hyperref.dtx: corrected bookmark writing errors. again...
      removed some spurious \makeat s. removed a spurious { in tex4ht

1998-12-01  6.43  Sebastian Rahtz
    * RELEASE 6.43
    * hyperref.dtx: fixes for \addcontentsline from
      kevin@rodin.wustl.edu (Kevin Ruland)
    - make \EndOfPackage things happen \AtBeginDocument instead, for
      consistency
    - fixes to hy@temp from Heiko
    - added optional first parameter to \BOOKMARK in order to provide
      dvipdfm with what it wants

1998-11-27  Sebastian Rahtz
    * hyperref.dtx: added dvipdfm driver from
      Mark Wicks <mwicks@kettering.edu>.
      cleaned up more bookmark code (from Heiko)

1998-11-11  6.42  Sebastian Rahtz
    * RELEASE 6.42
    * hyperref.dtx: replaced bookmark and docinfo writing with new code
      from Heiko Oberdiek which seems to do a better job
    * Support for lastpage package.

1998-11-03  6.41  Sebastian Rahtz
    * RELEASE 6.41
    * hyperref.dtx:  cleaned up test for existence of pdftex again, to
      avoid trampling on other packages. Thomas Esser and David Carlisle
      pointed out the mess.

1998-11-01  6.40  Sebastian Rahtz
    * RELEASE 6.40
    * hyperref.dtx:  checked various drivers, and had to introduce mew
      docstrip guards to add some pdfmark to dviwindo. dvipdf broken, so
      removed from hyperref.ins. Thanks to Thomas Esser for testing so
      quickly.

1998-10-30  6.39  Sebastian Rahtz
    * RELEASE 6.39
    * hyperref.dtx: serious error in where colorlinks and frenchlinks
      were checked. now all at EndOfPackage, after driver load.

1998-10-23  6.38  Sebastian Rahtz
    * RELEASE 6.38
    * hyperref.dtx:  rework handling of driver options so that driver
      is only loaded at the end, with whatever is the latest name given
      in config file, document etc. (Thanks to Thomas Esser for suggestion)

1998-10-17  6.37  Sebastian Rahtz
    * RELEASE 6.37
    * hyperref.dtx: back out change of link to use Action dictionary,
      it seems to break some Distiller setups, and Ghostscript

1998-10-06  Sebastian Rahtz
    * hyperref.dtx: make all eqnarray stop being an anchor, as it may
      break over pages.
    * Whoops. PDF@SetupDoc was after \MayBeStopEarly...

1998-09-24  6.36  Sebastian Rahtz
    * RELEASE 6.36
    * hyperref.dtx: even if bookmark writing disable, \pdfbookmark still
      needs to make anchors

1998-09-22  Sebastian Rahtz
    * hyperref.dtx: xdef not edef in \@writetorep (thanks to Christian
      Kumpf <kumpf@igd.fhg.de>)

1998-09-12  Sebastian Rahtz
    * hyperref.dtx: added option pdfnumberbookmarks to include section
      numbers in PDF bookmarks

1998-09-07  6.35  Sebastian Rahtz
    * RELEASE 6.35
    * hyperref.dtx: added DOCVIEW stuff to dviwindo driver
      better check for playing in head, means no more overfull hbox
      messages

1998-09-04  Sebastian Rahtz
    * hyperref.dtx: added DOCVIEW stuff to dvipsone driver (pointed
      out by D P Story)

1998-09-03  Sebastian Rahtz
    * hyperref.dtx:
      a) added new option linktocpage to make TOC have links on page
         numbers
      b) rewrote or checked all uses of \colorlink, so that they
         have a corresponding \hy@endcolorlink (was \hyper@resetcolor),
         and so are in a \begingroup ... \endgroup group (requested by
         Patrick Daly, for consistency if nothing else). Renamed
         \colorlink to \hy@colorlink

1998-09-02  6.34  Sebastian Rahtz
    * RELEASE 6.34
    * hyperref.dtx: chivvied around pdfview so that it worked, and did
      not override hyperref.cfg. concept of \@pdfviewparam for size
      parameters

1998-08-11  6.33  Sebastian Rahtz
    * RELEASE 6.33
    * hyperref.dtx: fix up some forms problems for Laurent Guillope

1998-08-08  Sebastian Rahtz
    * hyperref.dtx: add option `implicit' to allow (with value of
    false) for no redefinition of LaTeX internals. Re-ordered some
    code sections to allow for this.

1998-08-02  Sebastian Rahtz
    * hyperref.dtx: corrected some typos and mistakes in form support

1998-07-20  Sebastian Rahtz
    * hyperref.dtx: change check of empty head (from test by Denis
      Roegel)

1998-07-06  6.32  Sebastian Rahtz
    * RELEASE 6.32
    * backref.dtx: better test for natbib-like styles
    * hyperref.dtx: add natbib link break macro
    * dvipsone: use same pdfsetup as dviwindo

1998-06-27  6.31  Sebastian Rahtz
    * RELEASE 6.31
    * hyperref.dtx: correct order of part and writetorep
    * hyperref.dtx: more fixes from MicroPress for their driver. zero
      width hidden fields -> width of 1sp. Piet van Oostrum's additions
      to bookmark writing code.
    * add support for "pdfstartview={}", to get `default'
      magnification. hyper@linkfile for pdftex always does a user action
      now
    * Patrick Daly's addition of \ifvmode\nobreak\fi in pdftex start
      anchor fixes his section problems, but is not entirely general.

1998-06-25  Sebastian Rahtz
    * hyperref.dtx: fix NoHyper bug *properly* this time.

1998-06-25  6.30  Sebastian Rahtz
    * RELEASE 6.30
    * hyperref.dtx: zero width hidden fields. support pdfstartview of
      {}. allow NewWindow false with pdfnewwindow option. correct bug in
      default value of centerwindow and fitwindow. fix bug in NoHyper.
      fix bug in \pageref*.
    * Add \autoref macro to generate tagged references.

1998-06-24  6.29  Sebastian Rahtz
    * RELEASE 6.29
    * hyperref.dtx: add \ref* and \pageref* to produce unlinked
      references, and fix bug in label@hyperref.
      add page transitions for pdftex driver

1998-06-23  Sebastian Rahtz
    * hyperref.dtx: add support for page transitions in pdfmark driver
    * hyperref.dtx: add key pdfpagelayout
    * hyperref.dtx: revise form lists, now support Display=Value syntax
    * hyperref.dtx: change test for whether natbib-like code is
      present (if NAT@parse is defined), since things like aguplus dont
      load natbib per se, but use the same code.

1998-06-21  Sebastian Rahtz
    * hyperref.dtx: if form list value starts with a [, its assumed to
      be an array of two strings, display and use values.
    * hyperref.dtx: add `readonly' key for pdf forms, and hidden for
      HTML
    * hyperref.dtx: restructure form drivers to isolate common code
      for pdftex and pdfmark.

1998-06-20  Sebastian Rahtz
    * hyperref.dtx: add `hidden' key for forms

1998-06-19  6.28  Sebastian Rahtz
    * RELEASE 6.28
    * hyperref.dtx: use pdftex version and revision numbers
    * hyperref.dtx: corrected stupid error which meant that the
      bookmark file was not being opened.

1998-06-16  6.27  Sebastian Rahtz
    * RELEASE 6.27
    * hyperref.dtx: finished pdftex forms, and reworked several
      aspects of forms in general.

1998-06-15  Sebastian Rahtz
    * hyperref.dtx: use \filename@parse to decide whether a file: URL
      is a local open or a URL. makes ../../xxx work.
    * VTEX drivers driven by single `vtex' option which checks
      \OpMode

1998-06-13  Sebastian Rahtz
    * hyperref.dtx: merge in material from MicroPress to provide support
      for VTEX's two new modes of operation, PDF and HTML. Drivers hvtex
      and hvtexhtml.

1998-06-12  6.26  Sebastian Rahtz
    * (private) RELEASE 6.26
      addition from DPC to provide better support for encoding in
      .out files (must use inputenc)
    * (private) RELEASE 6.25
    * hyperref.dtx:
      removed quotes from names in dviwindo (DP Story)
      comma after file destination in dviwindo (DP Story)
      rejig parsing of file: to cope with ../foo/bar, at the
      cost of files having to be at least two characters long. ../..
      doesn't work either :-}

1998-06-05  6.24  Sebastian Rahtz
    * (private) RELEASE 6.24
    * hyperref.dtx: unset \@tempa at start of ProcessKVOptions (David
      Carlisle)
    * hyperref.dtx: pdftex base url syntax wrong; and if baseurl
       provided, need to strip file: from URL (corrections by
       daly@linpwd.mpae.gwdg.de (P.W.Daly, MPAe, Lindau, Germany)

1998-05-27  6.23  Sebastian Rahtz
    * (private) RELEASE 6.23
    * hyperref.dtx: remove spurious space in pdfview in pdftex driver

1998-05-16  6.22  Sebastian Rahtz
    * (private) RELEASE 6.22
    * hyperref.dtx: in draft mode, need fifth and secondoffive to be
      really secondoffive

1998-05-08  6.21  Sebastian Rahtz
    * (private) RELEASE 6.21
    * hyperref.dtx: added new key "pdfhighlight" to set Acrobat
      behaviour when a link is pressed. Make destinations use the Action
      dictionary. Added first cut at forms support.

1998-03-25  6.20  Sebastian Rahtz
    * (private) RELEASE 6.20
    * RELEASE 6.19
    * pdftex seems to have changed, added goto page for openaction
    * hyperref.dtx: put / in front of pdfstartview
      still changing textures driver

1998-03-22  6.18  Sebastian Rahtz
    * RELEASE 6.18

1998-03-21  Sebastian Rahtz
    * hyperref.dtx: add conditional code for fancyvrb, to stop
       links being made to fancyvrb lines.
    * experimental textures driver
    * pdftex as 0.12 the default; use guard pdftexold to select 0.11
      behaviour

1998-03-07  6.17  Sebastian Rahtz
    * RELEASE 6.17
    * hyperref.dtx: patches from Piotr Krysiuk
      <pkrysiuk@mimuw.edu.pl> to make it run under LaTeX 209
      compatibility mode

1998-03-05  Sebastian Rahtz
    * hyperref.dtx: put braces around URL in pdfmark driver, to stop
      keyval splitting at an = sign within the URL (bug report from Ahmed
      Hindawi <hindawi@ephouse.com>)

1998-03-03  Sebastian Rahtz
    * hyperref.dtx: add first cut at tex4ht driver
    * hyperref.dtx: changes for pdftex 0.12 driver (syntax changes)

1998-02-28  6.16  Sebastian Rahtz
    * (private) RELEASE 6.16
    * hyperref.dtx: AMSLaTeX does everything twice; pdftex actually
      *executes* the hyper code twice, so that destinations are defined
      twice. Make use of \ifmeasuring@ to avoid this.

1998-02-25  6.15  Sebastian Rahtz
    * RELEASE 6.15
    * Sigh. Messed up counters again. Fixed. It had better be right
      this time.
    * RELEASE 6.14
    * hyperref.dtx: added key bookmarksopen to dictate whether or not
      the bookmark tree is expanded (from Brian Ripley)
    * cleaned up the *horrible* mess created by me over items, which
      mean that I had turned off the incrementing....
    * typo in \pdfbookmark corrected

1998-02-23  6.13  Sebastian Rahtz
    * RELEASE 6.13
     * changes to \item had totally wrecked natbib :-}
    * added keys for PDF creator and producer
    * re-fix \@footnotemark in \maketitle
    * reverse parameters of \htmladdnormallink

1998-02-20  6.12  Sebastian Rahtz
    * RELEASE 6.12
    * RELEASE 6.11
    * hyperref.dtx: play around with items again for Tanmoy. ugh, all
      sorts of changes to stop bibitems getting 3 destinations defined.

1998-01-26  Sebastian Rahtz
    * hyperref.dtx: define \@makefnmark instead of \@footnotemark, to
      take advantage of white space and hyphenation fudges (from DPC)
    * backref.dtx: remove white space in for loop of \backcite

1998-01-22  6.10  Sebastian Rahtz
    * RELEASE 6.10
    * more dealing with \url, allowing for _

1998-01-21  6.9  Sebastian Rahtz
    * release 6.9
    * fixed some small bugs (though more remain) and added
      \Acrobatmenu command.

1997-12-11  Sebastian Rahtz
    * hyperref.dtx: altered algorithm of tocdepth for pdf bookmarks;
      rewrote nesting again. still concerned about global allocation
      of `current' tokens, and lack of nesting in PS file.

1997-12-09  Sebastian Rahtz
    * hyperref.dtx: rewrote handling of (non) nesting. the innards of
      an anchor are now processing inside {\stop@hyper...} which
      hopefully makes all hyper commands no-ops. ripley@stats.ox.ac.uk
      (Prof Brian Ripley) found several things which forced me to do
      *something* (ie a \cite inside a \caption gave the destination of
      the cite to the caption)
    * Daniel T. Cobra <cobra@gyron.acate.com.br> gave me a new
      incompatibility with ps2pdf

1997-11-24  6.7  Sebastian Rahtz
    * RELEASE 6.7
    * started hyperref ChangeLog. cleanup of copyright for Debian inclusion


==> hyperref/README.txt <==
The zip archive here contains the sources for the paper.pdf and
slides.pdf files in the hyperref distribution.

Ultimately, the goal is for this information to be integrated into the
manual.  Hopefully these files will be useful for anyone wishing to work
on that -- if you are interested, please contact Heiko.  They probably
do not compile with current TeX systems.

These files are 
Copyright 1999, 2007 Heiko Oberdiek.
You may freely use, modify and/or distribute each of them.


==> hyperref/manifest.txt <==
% CONTENTS OF THE HYPERREF BUNDLE
% ===============================

hyperref.dtx
        Main package with various drivers.
backref.dtx
        Bibliographical back referencing.
nameref.dtx
        Cross-referencing by name of section.

hyperref.pdf, backref.pdf, nameref.pdf
        Source code documentation.

hyperref.ins
        Docstrip batch file.

minitoc-hyper.sty
        Patched version of `minitoc.sty' to work with `hyperref.sty'.
ntheorem-hyper.sty
        Patched version of `ntheorem.sty' to work with `hyperref.sty'.
xr-hyper.sty
        Patched version of `xr.sty' to work with `hyperref.sty'.

bmhydoc.sty
	Help package for generating the documentation.

ChangeLog.txt
        History of versions
hylatex.ltx
        For creating format file.
manifest.txt
        Short description of the files.
README.md
        Short readme file.

% Derived files
% =============

backref.sty
nameref.sty
hyperref.sty
nohyperref.sty
        LaTeX package files.
hycheck.tex
	Test file.
backref.drv
nameref.drv
hyperref.drv
        Documentation drivers.
hypertex.def
pdfmark.def
hvtexmrk.def
htexture.def
hdvipson.def
hdvips.def
hpdftex.def
hdviwind.def
htex4ht.def
hvtex.def
hvtexhtm.def
hdvipdfm.def
hxetex.def
        Hyperref drivers.
pd1enc.def
puenc.def
puvnenc.def
puarenc.def
psdextra.def
        Font encoding definition files.

% Directory doc/
% =============

manual.pdf
        Manual, but a little out of date.
manual.html, manual[2-6].html, manual.css,
cmsy10-21.gif, cmmi10-22.gif
        HTML version of the manual.
paper.pdf
        Online version of paper for Heiko Oberdiek's talk
        at EuroTeX'99.
slides.pdf
        Slides for Heiko Oberdiek's talk at EuroTeX'99.



==> jknappen/00readme.txt <==
This directory contains packages that I have written for LaTeX. All these
packages are supported in the sense, that you can send bug reports to me.

IMPORTANT NOTICE: All packages are (c) Copyleft J"org Knappen.
They are now all under the GNU public licence version 2.

Short description of the packages:

greekctr      New counterstyles \greek and \Greek
holtpolt      Non-commutative fractions
latin1jk      Special variant of latin1 to be used with the inputenc 
              package which allows verbatim setting of latin1 files
latin2jk      Special variant of latin2 to be used with the inputenc
              package which allows verbatim setting of latin2 files
latin3jk      Latin3 input encoding (esperanto) to be used with the 
              inputenc package
mathbbol      `Mengensymbole' (Blackboard bold, using Alan Jeffrey's 
              bbold fonts)
mathrsfs      Mathematical `Script' letters (as traditionally used in
              physics for Lagrangian, Hamiltonian, path integral 
              measures ...)
parboxx       New alignment options for parboxen at top and bottom of 
              the box
sans          Interchanges the roles of sans serif and roman fonts 
              throughout the document (\sf produces roman)
semtrans      Support for special latin letters and diacritics used
              in transliteration of semitic languages
smartmn       Intelligent hyphen/minus, which guesses whether to render
              as hyphen or minus
sgmlcmpt      Commands replacing the characters <, >, and &
tccompat      A compatibility package for users of the older versions of
              the textcomp package
young         Young tableaus. If you like this package, you may also like
              the youngtab package to be found elsewhere on CTAN


Please find the file t4enc.def and the fc fonts in directory
tex-archive/fonts/fc


Septembre 2003

J"org Knappen, Dieselstra{\ss}e 13, 66123 Saarbr"ucken, Allemagne

Author of the Book: Schnell ans Ziel mit LaTeX2e, Oldenbourg-Verlag
M"unchen, 1997, ISBN 3-486-24199-0.
Second, extended printing 2003 (in preparation)

joerg.knappen@uni-mainz.de

/00readme.txt 


==> lipsum/README.txt <==
lipsum 

Access to 150 paragraphs of ``Lorem ipsum'' dummy text.

Patrick Happel (patrick.happel@rub.de)
https://github.com/patta42/lipsum

============================================================



1. Contents of the package
--------------------------

   lipsum.dtx
   lipsum.ins 
   lipsum.pdf
   README.txt (this file)



2. Installation
--------------------------

 - Run lipsum.ins through latex

 - Move the resulting .sty file and the resulting .ltd.tex files
   to a place where latex finds it.	
   On a TDS compliant system this should be (substitute $TEXMF 
   with your local or home texmf directory):
   
     $TEXMF/tex/latex/lipsum/

 - If you want to produce your own documentation file (maybe 
   dvi instead of pdf) run lipsum.dtx through latex.

 - Move the documentation (lipsum.pdf, if you haven't produced 
   your own file in a different format) in a TDS compliant 
   system to:

     $TEXMF/doc/latex/lipsum	

 - If you like to, move the source files (.dtx and .ins) in a
   source directory of your system.
 
 - Update your filename database. How to achieve this depends 
   on your system. For teTeX and texlive, `texhash' will work.

 - If you are using a non TDS compliant system take a look in 
   the documentation how to install new packages.



3. License
--------------------------
This material is subject to the LaTeX Project Public License 1.3. See 
 
 https://www.latex-project.org/lppl/

for the details of that license. 




Enjoy lipsum.

= ENDE =


==> psnfss/changes.txt <==
2020-03-25 PSNFSS 9.3 (UF)
        * lw35nfss.zip: changed in fd-files of phv "mc" to "c", see
        https://github.com/latex3/latex2e/issues/299.
        Adapted test1.tex to the change
        * lw35nfss.zip: changed in fd-files pf pcz "mb" to "m" (the
        font is medium).
        * renamed 00readme.txt to README


2005-04-12 PSNFSS 9.2a

        fix for psnfss/3773, affecting only helvet.sty:
        the package can now be loaded before \documentclass

2004-10-18

        * freenfss.zip:  fixed a major bug in the Charter font metrics
        (will I ever get them right?)

2004-09-15 PSNFSS 9.2

        * Charter:  improved kerning data (once again...)

        * Palatino:  additional font families pplx and pplj with real
        smallcaps and oldstyle figures and improved kerning tables;
        the free FPL fonts can be used as a substitute for te required
        Palatino SC/OsF fonts

        * mathpazo, mathptmx:  beside \upDelta and \upOmega also the
        other upright uppercase Greek letters are explicitly accessible.

        * documentation psnfss2e.tex(.pdf) updated

        * font map files:  new file fpls.map for the FPL fonts.

        * minor changes to mathtest.tex

        (* lw35nfss.zip is unchanged)

2004-01-26 PSNFSS 9.1b

        * freenfss.zip with fixed VFs and metrics for the Bitstream
        Charter fonts:  New kerning pairs Y-g and Y-s; corrected
        \fontdimen1 of the italic shapes; improved italic Euro symbols

        * helvet.sty:  Fixed implementation of the key-value interface.

        * Warning messages added to obsolete packages.

2003-11-17 PSNFSS 9.1

        * Updated VFs for all Adobe text font families, except Utopia:
        Added \texteuro, fixed zdot and \textasteriskcentered.

        * Courier: normal asterisk (*) is now vertically centered.

        * New VFs for Bitstream Charter with revised kerning data and
        faked \texteuro.  In particular, the overly tight kerning
        between L  and quoteright has been abolished.

        * The Pazo doublestroke font is now assigned the encoding U,
        rather than T1 and OT1.  The files t1fplmbb.fd and ot1fplm.fd
        are replaced by ufplmbb.fd.

        * The Utopia fonts are no longer regarded as "required"; the
        package utopia.sty is marked as "obsolete".

        * Documentation psnfss2e.* updated accordingly.

        * Test files enhanced to test the Euro symbols and the Pazo
        doublestroke font, while Utopia is omitted now.


2003-03-02 PSNFSS 9.0c

        * mathptmx,sty, mathpazo.sty:  \upOmega and \UpDelta are of
        type \mathord now, to make sure that they are always upright

        * pifont.sty:  \Pifill and \dingfill should no longer fail at
        the beginning or end of a paragraph. (Bug fix suggested by FMi.)

        * mathptm(x).sty:  \jmath, \coprod, and \amalg will now generate
        error messages rather than print black squares.  (Suggested by
        FMi.)

        * Small changes to the documentation psnfss2e.*.

        * Enhanced test0.tex to test also the math alphabets.

        * 8r.enc:  version 2.0, comprising all of the Mac Roman
        character set, too.

        * The *.map files and the file 8r.enc have been moved out of the
        ZIP archives, since their final location in the texmf tree may
        vary wrt/ changes in the TDS specs.

2002-09-08 PSNFSS 9.0a

        * Fixed TFM and VF files for mathpazo.  The size of certain
        symbols was wrong, because of a bug in the fontinst program.

        * psfonts.dtx:  Changed definition of \hbar in mathpazo.sty
        to improve spacing.

        * Fixed identification strings in 8rpcr.fd and t1put.fd.

        * Fixed comments in 8r.enc.

        * Removed one unneeded file from lw35nfss.zip.

2002-07-04

        * Improved installation instructions (file 00readme.txt)

2002-05-17 Pazo fonts v1.003

        * Changed the positioning of the double stroke in X and Z in
        Pazo Math Blackboard Bold (suggested by Marco Kuhlmann).
        The font metrics are unchanged.

2002-04-24 PSNFSS-9.0

        * mathptmx.sty:  Improved \hbar. Added missing redefinitions
        of \defaultscriptratio and \defaultscriptscriptratio.

	* psnfss2e.pdf: All fonts are embedded now.
	
2002-04-10 PSNFSS-9.0 pre-release

        * 8r.enc:  The TeXBase1Encoding includes the Euro symbol in
        slot 128 now.  Thus, future fonts that provide the Euro, can
        be supported.  This does, however, NOT affect the present
        Base35, Charter and Utopia fonts.

        * mathpazo.sty:  The undocumented macro ppljeuro is no longer
        provided.

        * freenfss.zip:  The VFs and TFMs are to be used with version
        1.002 of the Pazo fonts now.

        * Palatino text fonts:  The textcompanion fonts of the
        Palatino family provide the Euro symbol \texteuro as well as
        the Omega \textohm now.  The letters are actually taken from
        the Pazo fonts.

        * Documentation psnfss2e.tex updated and slightly improved.

2002-02-28 Pazo fonts v1.002

        * Added all the remaining uppercase latin letters and digit
        "one" to Pazo Math Blackboard Bold.

        * Re-designed \Phi to make it better proportioned

        * Re-designed \varsigma to give it a more recognisable shape
        (suggested by Pablo Rodriguez).  Re-designed \xi and \zeta to
        match the new \varsigma.


2001-06-04 PSNFSS-v8.2

        * mathpazo.sty:  Changed behavior of the options sc and osf.
        \jmath and \imath changed back to type 'mathord', as in normal
        LaTeX.

        * mathptm.sty:  Revoked the changes re. AMS fonts, since the
        package is only provided for use with legacy douments, anyway.

        * Many changes to the documentation (psnfss2e.*).

        * test1.tex, test2.tex, test3.tex:  Fixed typo.

2001/05/27 PSNFSS-v8.2beta

        * mathpazo.sty:
        An improved version of this package is now part of the PSNFSS
        distribution.

        * freenfss.zip:
        Added TFM, VF and FD files for the Pazo fonts.

        * mathptmx.sty
        New option: [slantedGreek]

        * The AMS fonts are scaled properly now, when used together
        with the packages mathptm, mathptmx, mathpple or mathpazo.
        Specifying the [psamsfonts] option for the packages amsfonts or
        amssymb may be needed wrt/ the Euler Fraktur fonts, but will not
        affect the scaling of the others.

        * ot1*.fd:
        additional font shape substitition bx/ui -> b/it

        * fixed TFM file zptmcm7y.tfm so as to raise the subscripts
        generated by mathptmx (pr/3279)

        * fixed FD files for Adobe Courier so as to disable hyphenation
        (I wonder why this bug was never noticed...)

        * test files completely revised

2000-01-12 PSNFSS-v8.1

        * support for commercial fonts is no longer part of the basic
        PSNFSS distribution.

        * new, enhanced user documentation

        * freenfss.zip:
        new file, containing metrics, vf's, fd's and map files for
        Bitstream Charter and Adobe Utopia

        * lw35nfss.zip:
        removed tfm's and vf's for `raw' fonts and the duplicate
        psyr.tfm; removed tfm's and vf's for Helvetica Light, which
        isn't free; removed the related entries from the .fd files, too;
        added the fd/tfm/vf files of the mathpple collection.

        * metrics (general):
        removed the checksums, which are useless anyway; added missing
        macron accent to all sc fonts; removed 1-1 kern pair from
        Palatino.

        * map files:  concatenated all .map files for the Base 35
        fonts plus mathpple.map to one single psnfss.map; removed
        duplicate entries; the map file will unpack to dvips/psnfss/
        now.

        * 8r.enc:  the file is now distributed as part of lw35nfss.zip
        and will unpack to the directory dvips/psnfss/.

        * psfonts.dtx:
        added courier.sty, which was previously not generated from a
        .dtx source; added charter.sty and utopia.sty, which were
        previously generated from dtx's of their own; added
        mathpple.sty.

        * mathptm.sty, mathptmx.sty:
        fixed problems in conjunction with latexsym.sty and amssymb.sty
        (pr/2910, pr/2762) as FMi had suggested; fixed the weird warning
        message with \boldmath (pr/2994); made \hbar work with Times;
        fixed \big & friends for font sizes <> 10pt;

        * mathpple.sty:
        this package is now part of the PSNFSS distribution;
        slightly enlarged font sizes for super- and subscripts in math;
        \Re, \Im, \infty taken from Euler now.

        * helvet.sty:  new option for scaling Helvetica

%% finis


==> psnfss/manifest.txt <==
The following files constitute the PSNFSS bundle and must be
distributed as a whole.
This restriction does NOT affect 8r.enc, which is originally
distributed from <http://tug.org/fontname/8r.enc> and is
included here for the sake of completeness only.

README
changes.txt
freenfss.zip (or all files included in this archive)
lw35nfss.zip (or all files included in this archive)
manifest.txt
mathtest.tex
pitest.tex
psfonts.dtx
psfonts.ins
psnfss2e.tex
psnfss2e.pdf
test0.tex
test1.tex
test2.tex
test3.tex
charter.map
pazo.map
psnfss.map
utopia.map
8r.enc

% finis


==> ts1/knappen.txt <==
Sebastian,

this reply took longer than expected, since the machine where I unpacked 
your package went down for about a week without prior announce.

First there are some omissions in the style file and/or the table:

\textblank    {'040}                               missing in the table
\textdivorced {'143} % divorced                    missing in both
\textdong     {'226} % Dong (currency of vietnam)  missing in both
\textpertenthousand {'230}                         missing in both
\textpilcrow  {'231}                               missing in both
\textbaht     {'232} % Baht (currency of thailand) missing in both


The 
\textshortequals 
should be taken from position {'055}, not as currently from {'177}:
The one at '177 is designed as a hanging hyphenchar, where '055 is non-
hanging (like usual hyphen).

I suggest to rename 
\textasciitilde {'176} to
\textlowtilde.
  In fact, the `ASCII tilde' is not defined in typographical terms, if it is 
high (like an accent) or low in its box. The dc fonts contain a high
`\textasciitilde'; the companion complement is by design low lying, 
therefore the suggested name \textlowtilde.

The 
\textbigcircle
is in fact that circle which is used by the \textcircled command. I 
therefore suggest to move the definition of \textcircled from OMSenc.def
to TS1. Here is the relevant snippet, adapted to TS1:

\DeclareTextCommand{\textcircled}{TS1}[1]{{%
   \ooalign{%
      \hfil \raise .07ex\hbox {\upshape#1}\hfil \crcr
      \char'117 % 
   }%
}}

Comment: Since the TS1 encoding provides oblique fonts (with oblique 
bigcircles!), the command \upshape can be removed.

The two tie accents are in fact meant to replace the definition of \t from
OMLenc.def (this is the only reference to OML in text mode). As a first step 
I suggest to use the `lowercase accent' everywhere, I'm just thinking on 
how to implement the choice of different accents according to the case of 
the accentee. This gives the following:

\DeclareTextAccent{\t}{TS1}{'032}

The definitions of 
\texttieaccentlowercase and \texttieaccentuppercase
can be dropped (both from the package and from the table).

[...]

Actually, here's what I'm suggesting for the accents designed for capital
letters:

There are commands like \capitalacute (you may want to add {text} to the 
names), defined in the following way:

%
% Acute accent for capitals
%
\DeclareTextAccentDefault{\capitalacute}{TS1}
\DeclareTextAccent{\capitalacute}{TS1}{'001}
%

This command can be used by the end user either directly or through 
definitions of the type

\DeclareTextCompositeCommand{\'}{T1}{X}{\capitalacute X}

None of the latter definitions should be provided by default, since they are 
probably rarely used.

Yours,
J"org Knappen.


